From Worst-Case to Smoothed Complexity in Continuous Optimization

Worst-case complexity bounds often fail to reflect the practical performance of optimization algorithms, while average-case complexity heavily relies on the distribution of the input. In this work, we develop a smoothed-analysis framework for classical continuous optimization algorithms by studying their behaviour on random perturbations of arbitrary functions. Our main contribution is to apply methods suited for non-degenerate functions to perturbations of degenerate functions, thereby recovering the faster best-known rates for the non-degenerate class. We derive smoothed complexity guarantees for several standard methods, including (Accelerated) Gradient Descent, Conjugate Gradient, and Newton-type methods, under various settings including nonconvex ones, and show that these bounds can substantially improve upon their worst-case guarantees, bringing them closer to the practical behaviour of the respective methods.

==> Data/CG_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.01,714.4846063949464,459.8299657355159,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,3.5499793337658048,0.0,9
0.059470710674992565,803.4568742177813,545.1670509216657,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.8077739588916302,0.0,9
0.10893246187363835,887.8546179264864,614.0544482551956,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.542728167027235,0.0,9
0.1583531274742676,975.6120622083038,680.6665109909475,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.4981895419768989,0.0,9
0.20768431983385255,1069.8200864309815,753.5275339121328,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.4062270000576973,0.0,9
0.2570694087403599,1173.3275837483898,830.9818539791202,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.34520658291876316,0.0,9
0.3067484662576687,1289.4854994541593,915.6632452575832,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.36982237501069903,0.0,9
0.35587188612099646,1419.4329618049223,1007.1513484182075,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.3559414576739073,0.0,9
0.4056795131845842,1570.672218817128,1116.1057992251763,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.2976911668665707,0.0,9
0.45454545454545453,1743.4822642977454,1246.9095586395551,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.3151566251181066,0.0,9
0.5037783375314862,1949.4393939013457,1388.7759133400402,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.35686125000938773,0.0,9
0.554016620498615,2203.4614815048285,1569.76460153358,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.30599320819601417,0.0,9
0.6024096385542169,2505.3693228250177,1797.9169182225162,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.2918548327870667,0.0,9
0.6514657980456026,2892.400738967054,2051.8987316363828,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.27398062497377396,0.0,9
0.7017543859649122,3414.3723260146276,2450.240422084523,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.2884197919629514,0.0,9
0.7518796992481203,4133.800118183559,2935.030827975697,9.01,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.2307502501644194,0.009999999999999998,9
0.8,5143.776946483055,3695.18894540204,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.2901739999651909,0.0,9
0.847457627118644,6721.522785743998,4751.926543037893,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.29430925007909536,0.0,9
0.8968609865470852,9772.095919843712,7031.123788280426,9.01,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.2814818751066923,0.009999999999999998,9
0.9478672985781991,18166.146263485545,13570.602566162235,9.01,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad n=200$,0.22669475013390183,0.009999999999999998,9


==> Data/CG_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.001,1932.2873997619017,1374.2609056945064,9.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.30558245815336704,0.0,9
0.0013538761800225446,1861.7032499459513,1324.0607969189189,9.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.30200066743418574,0.0,8
0.0018329807108324356,1791.1191001300008,1273.8606881433311,8.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.326472332701087,0.0,8
0.0024816289228368265,1720.53495031405,1223.6605793677436,8.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.29278304101899266,0.0,7
0.003359818286283781,1649.9508004980999,1173.460470592156,7.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.26636979077011347,0.0,7
0.004548777947003778,1579.3666506821492,1123.260361816568,7.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.3541142912581563,0.0,7
0.006158482110660267,1508.7825008661982,1073.0602530409803,6.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.28422837518155575,0.0,6
0.008337822234717891,1438.198351050248,1022.8601442653926,6.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.3298623329028487,0.0,6
0.011288378916846888,1367.6142012342975,972.6600354898051,5.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.2809335826896131,0.0,5
0.015283067326587688,1297.0300514183468,922.4599267142173,5.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.2856194591149688,0.0,5
0.02069138081114789,1226.4459016023964,872.2598179386299,4.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.2742693340405822,0.0,4
0.02801356761198867,1155.861751786446,822.059709163042,4.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.2294736672192812,0.0,4
0.0379269019073225,1085.2776019704952,771.8596003874543,4.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.2982267080806196,0.0,4
0.05134832907437552,1014.6934521545446,721.6594916118665,3.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.3156042080372572,0.0,3
0.06951927961775606,944.1093023385941,671.4593828362791,3.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.2762711667455733,0.0,3
0.09412049672680665,873.5251525226436,621.2592740606913,2.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.30938216717913747,0.0,2
0.12742749857031335,802.941002706693,571.0591652851036,2.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.321238084230572,0.0,2
0.1725210549942041,732.3568528907424,520.859056509516,2.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.2543375832028687,0.0,2
0.23357214690901212,661.7727030747919,470.6589477339283,1.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.29901966685429215,0.0,1
0.31622776601683794,591.1885532588412,420.45883895834066,1.0,$\sigma=10^{-2}\quad n=200\quad d=0.5$,0.3085517082363367,0.0,1


==> Data/CG_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
20.0,1739.2485012541415,1229.023560157366,7.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.008431207854300737,0.0,7
35.0,1732.171059348275,1229.0238199323403,8.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.01581433415412903,0.0,8
50.0,1855.131227654096,1321.4113148979764,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.027891625184565783,0.0,8
65.0,1828.2543024884442,1283.9154516256049,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.03012845804914832,0.0,8
80.0,1891.004423397515,1343.5945875116304,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.058644458185881376,0.0,9
95.0,1867.4720505408995,1339.723678181114,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.06929037533700466,0.0,8
110.0,1908.8915998205634,1349.3811691581723,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.08769766567274928,0.0,9
125.0,1889.0037212994773,1347.2135684516659,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.09737712470814586,0.0,9
140.0,1919.717618427136,1368.7399442534888,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.14019104186445475,0.0,9
155.0,1902.6838413936057,1354.890926123976,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.18363199988380075,0.0,9
170.0,1927.0155908846414,1374.7401962674842,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.21020683273673058,0.0,9
185.0,1912.1749116891133,1368.9221543056408,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.27483745804056525,0.0,9
200.0,1932.2873997619017,1374.2609056945064,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.30095133278518915,0.0,9
215.0,1919.1603885238344,1365.7860187648287,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.3641718327999115,0.0,9
230.0,1936.2838739693568,1385.6115124845903,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.4000295838341117,0.0,9
245.0,1924.5248811862718,1373.888577216423,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.5131276668980718,0.0,9
260.0,1939.423522402532,1385.7535449546672,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.5021650833077729,0.0,9
275.0,1928.7787577977274,1371.0375118232373,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.6173023749142885,0.0,9
290.0,1941.9586841220769,1384.9680360081243,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.6357287089340389,0.0,9
305.0,1932.237580951799,1381.7791056667056,9.0,$\sigma=10^{-2}\quad \varepsilon=10^{-3}\quad d=0.5$,0.7732296660542488,0.0,9


==> Data/CG_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
1e-05,1898022.5949244644,1374064.8791856947,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.22112525021657348,0.0,9
1.8329807108324375e-05,1035499.8032436783,749634.1186396293,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.30104112485423684,0.0,9
3.359818286283781e-05,564942.3191504198,408969.99900624325,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.31913999980315566,0.0,9
6.158482110660267e-05,308225.223704522,223117.46007126966,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.30548566579818726,0.0,9
0.00011288378916846884,168170.77908938442,121723.84662956005,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.3053056672215462,0.0,9
0.00020691380811147902,91762.74937720412,66407.60109063784,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.2731121671386063,0.0,9
0.000379269019073225,50077.62456349021,36229.30141623426,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.31433779187500477,0.0,9
0.0006951927961775605,27335.909624884614,19765.248345429678,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.32537562493234873,0.0,9
0.0012742749857031334,14928.951491496724,10783.136117915106,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.2835374171845615,0.0,9
0.002335721469090121,8160.217887227997,5882.874273827898,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.32087095780298114,0.0,9
0.004281332398719391,4467.471114571151,3209.5167682176725,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.33219220815226436,0.0,9
0.007847599703514606,2452.858112462793,1751.0903421570872,9.0,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.29063575016334653,0.0,9
0.01438449888287663,1353.766894425131,955.5219584414616,10.38,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.30340779200196266,0.04878317312145633,9
0.026366508987303583,754.1472631096904,521.6568735007028,21.71,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.34915100038051605,0.04560480215720686,9
0.04832930238571752,427.01908998061936,285.2588737935042,20.26,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.31404358334839344,0.04845074558223793,9
0.08858667904100823,248.5512145710042,156.83669181962532,20.17,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.29405424976721406,0.07114503609961949,9
0.1623776739188721,151.18637360191116,87.74706452058938,14.82,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.3177654161117971,0.05199067515459192,9
0.2976351441631319,98.06806177588243,51.67246915049513,10.07,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.2876569591462612,0.03828389433765282,9
0.5455594781168515,69.08886329762609,34.25022677941686,7.11,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.3236104999668896,0.03144660377352202,9
1.0,53.27898689958382,26.9725748924476,6.45,$\varepsilon=10^{-3}\quad n=200\quad d=0.5$,0.2895674589090049,0.05,9


==> Data/CNMLogistic_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.1,315.3783764743539,104.20311245111816,18.52,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.8376616248860955,0.05942485280851044
0.12626262626262627,342.81005427156174,113.3111006141192,19.02,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.8443099581636488,0.0681353376921568
0.1524390243902439,371.47069430811104,121.07900987550757,19.49,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.8333524996414781,0.061125801723688145
0.17857142857142858,401.734566444706,130.80375132364176,19.87,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.8660723748616874,0.08122173167921068
0.20491803278688525,434.238765640779,141.22625753328248,20.31,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.9080742918886244,0.08954994092232513
0.23148148148148148,469.37137725081925,151.4741630780359,20.75,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.9120479580014944,0.09574271077563382
0.25773195876288657,506.7749856837823,161.45116547528883,21.1,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.9203500826843083,0.08932971498777985
0.2840909090909091,547.4137618890985,175.1486833259659,21.78,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,0.9650980839505792,0.11062722919057424
0.30864197530864196,588.434099165075,183.97316861726256,22.2,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.018244958948344,0.1044465935734187
0.33557046979865773,637.445278218152,201.42174410815784,22.88,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.125727332662791,0.11126454053200407
0.36231884057971014,690.9010119574707,215.9201395297618,23.2,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.3261406659148633,0.1428427121138506
0.3875968992248062,746.4517730525855,234.36983645598488,23.88,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.4350869581103325,0.15260697523012795
0.4132231404958678,808.5263538150739,250.0048023296836,24.5,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.440969374962151,0.13743685418725535
0.43859649122807015,876.5918092491021,273.1629996413604,24.74,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.5032957918010652,0.18180909068180678
0.4672897196261682,962.8291766940897,296.7719714323293,25.55,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.405431832652539,0.15464197817585434
0.49019607843137253,1039.9402809447138,320.37485161055133,26.14,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.5123319593258202,0.18258525060194136
0.5208333333333334,1156.7672121721444,358.4178847795312,26.79,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.5750564578920603,0.18871976980473326
0.5434782608695652,1255.0706213919161,388.7576869306225,27.55,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.623658667318523,0.212429429755537
0.5681818181818182,1376.234055034648,417.0686692318528,28.09,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.5532194999977946,0.18753854822597693
0.5952380952380952,1529.0160711599408,473.7251240215213,28.44,$\sigma=0.1\quad \varepsilon=10^{-8}\quad n=50$,1.4437424172647297,0.2138251905674636


==> Data/CNMLogistic_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-12,428.7210331564998,140.92292530477673,21.11,$\sigma=0.1\quad n=50\quad d=0.2$,0.9294418329373002,0.08151965741742631
3.359818286283788e-12,428.64474931878993,140.81410645825628,21.06,$\sigma=0.1\quad n=50\quad d=0.2$,0.9244344169273973,0.0814266727203257
1.1288378916846884e-11,428.5642056100892,140.69640394171293,20.98,$\sigma=0.1\quad n=50\quad d=0.2$,0.9012394999153912,0.07911122460552521
3.7926901907322536e-11,428.4788979819571,140.568237045336,20.9,$\sigma=0.1\quad n=50\quad d=0.2$,0.9099896252155304,0.07719841941125452
1.274274985703132e-10,428.3882272671647,140.42756150791095,20.73,$\sigma=0.1\quad n=50\quad d=0.2$,0.9168553748168051,0.07766152928775695
4.281332398719396e-10,428.2914736311712,140.27166838394137,20.62,$\sigma=0.1\quad n=50\quad d=0.2$,0.8957031248137355,0.08382280492958125
1.4384498882876659e-09,428.1877618260442,140.09686036272134,20.51,$\sigma=0.1\quad n=50\quad d=0.2$,0.8625185838900506,0.08586458683722455
4.832930238571752e-09,428.07601296699437,139.89790330345303,20.29,$\sigma=0.1\quad n=50\quad d=0.2$,0.8962703752331436,0.07692971999287282
1.623776739188721e-08,427.95487604108945,139.66703486784323,20.1,$\sigma=0.1\quad n=50\quad d=0.2$,0.8747311672195792,0.08102873913406629
5.4555947811685146e-08,427.82262803190645,139.39201645410586,19.93,$\sigma=0.1\quad n=50\quad d=0.2$,0.8911712076514959,0.07555184185763315
1.8329807108324338e-07,427.6770238339169,139.05184758540793,19.72,$\sigma=0.1\quad n=50\quad d=0.2$,0.9107577498070896,0.07795362516758073
6.158482110660254e-07,427.51506293258404,138.60566935872282,19.5,$\sigma=0.1\quad n=50\quad d=0.2$,0.8897566250525415,0.07977240352174655
2.06913808111479e-06,427.33261300665885,137.9553977454917,19.14,$\sigma=0.1\quad n=50\quad d=0.2$,0.8319551669992507,0.08167439666570589
6.951927961775606e-06,427.12377975478256,136.33398725927384,18.84,$\sigma=0.1\quad n=50\quad d=0.2$,0.8703170828521252,0.07347094526395993
2.3357214690901213e-05,426.8798214879397,136.33398725927384,18.4,$\sigma=0.1\quad n=50\quad d=0.2$,0.8365635420195758,0.0752101433090355
7.847599703514606e-05,426.5872908596797,136.33398725927384,17.86,$\sigma=0.1\quad n=50\quad d=0.2$,0.8068223330192268,0.07523699927965002
0.00026366508987303556,426.22525340085656,136.33398725927384,17.18,$\sigma=0.1\quad n=50\quad d=0.2$,0.8086191252805293,0.07018014338295789
0.0008858667904100832,425.763995310074,136.33398725927384,16.36,$\sigma=0.1\quad n=50\quad d=0.2$,0.7588547919876873,0.06744994402884964
0.002976351441631313,425.1815750205161,136.33398725927384,15.34,$\sigma=0.1\quad n=50\quad d=0.2$,0.7846714998595417,0.06547418336160205
0.01,424.5392741891597,136.33398725927384,14.0,$\sigma=0.1\quad n=50\quad d=0.2$,0.6877347081899643,0.05685352436149612


==> Data/CNMLogistic_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,573.7993569514246,177.96713812222475,23.81,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,0.38493870897218585,0.13234100428114265
24.0,533.3454106609513,166.54186890363525,23.07,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,0.5105422916822135,0.14231491613156838
28.0,489.16830290579895,154.54482348534003,22.96,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,0.5564942075870931,0.12942764446406013
32.0,484.99742763144906,155.00324306535572,22.72,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,0.6144942496903241,0.11108282468227904
36.0,463.9388563365304,148.72764944420084,21.35,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,0.5686470000073314,0.10576799462440747
40.0,441.37952578816225,143.52219821972437,21.39,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,0.8213588339276612,0.0962897563176747
44.0,428.90069047030977,139.7059187211624,21.19,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,0.9497551252134144,0.09067090007941975
48.0,419.1691364851808,136.87688477468538,20.84,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.134003791026771,0.1002219758558194
52.0,407.2206654392749,133.57479467466806,20.48,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.214633250143379,0.08100380337747211
56.0,402.7096549551049,133.68007780896974,20.19,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.4280549581162632,0.07745314647572363
60.0,393.8406666129788,130.99081392296395,19.89,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.4076841659843922,0.06497085593719788
64.0,374.6377244773252,128.0682803517778,19.84,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.540021332912147,0.08005048911831086
68.0,373.733317609982,126.46637545302617,19.49,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.6326097501441836,0.06889459083603477
72.0,363.9623996388266,124.2058669156028,19.32,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.7256640833802521,0.06494753127087911
76.0,350.25392554617986,121.7557348326598,19.41,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.7855290002189577,0.06371495868001455
80.0,363.57558797624125,122.7798188676261,18.73,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.8774161250330508,0.06490863820117714
84.0,352.9606163520386,119.68919573177963,18.64,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,1.9682871247641742,0.05777000724747866
88.0,346.0206997444721,118.70839990301009,18.5,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,2.1626875842921436,0.06113406364191519
92.0,339.0812038644223,116.91779200694288,18.56,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,2.2600247082300484,0.06714976477316141
96.0,338.76572089901975,116.67251128281767,18.25,$\sigma=0.1\quad \varepsilon=10^{-8}\quad d=0.2$,2.5172810000367463,0.05388914922357194


==> Data/CNMLogistic_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.03162277660168379,1721.990070427119,564.7243432912617,53.38,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,2.447137666400522,0.21824830636759412
0.040296113202004,1274.7973709114297,409.5178215529961,43.14,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,1.9477148749865592,0.17639487383467672
0.05134832907437552,947.5113177218537,301.09796463122825,34.9,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,1.7014052090235054,0.1359589956010579
0.06543189129712969,707.120483886309,224.8290561780382,28.44,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,1.3991700829938054,0.11220471910708119
0.08337822234717891,529.9134879813599,170.45912382093263,23.36,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,1.1329906252212822,0.09694317819207186
0.10624678308940412,398.80858022120424,131.01752357105212,19.28,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.8854457079432905,0.07531750973530174
0.13538761800225438,301.46168430368806,101.87218993907365,15.99,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.7249209997244179,0.06589707309451796
0.17252105499420403,228.92333473456384,79.97420803052859,13.4,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.5929834167473018,0.055048188256318034
0.2198392648862289,174.683217088613,63.30238398328565,11.27,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.46744729205965996,0.04461960433384737
0.28013567611988677,133.9888683740969,50.487290805033524,9.62,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.4501567496918142,0.04878317312145633
0.35696988468260643,103.35865280850648,40.57301624595299,8.11,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.3769736671820283,0.031446603773522014
0.45487779470037776,80.2326817859018,32.87166983192899,7.0,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.32924112491309643,0.0
0.5796393953384967,62.721894291295484,26.875129579066382,6.0,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.2908439580351114,0.0
0.7386199822079358,49.42715259269697,22.200487930974518,5.2,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.26071425015106797,0.04020151261036849
0.9412049672680666,39.30840448426504,18.555087744329512,5.0,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.266994500067085,0.0
1.1993539462092344,31.589743959844505,15.713116434117474,4.01,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.19730258407071233,0.01
1.5283067326587687,25.690285477173738,13.499261536123301,4.0,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.18942083325237036,0.0
1.947483039908755,21.173656326254385,11.776884810194295,3.96,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.18698520818725228,0.019694638556693237
2.481628922836825,17.71096002658232,10.439231977761462,3.0,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.15521983383223414,0.0
3.1622776601683795,15.053518904390415,9.402773312193537,3.0,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.12708591669797897,0.0


==> Data/CNMRadial_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.1,51218.10682134892,7882.277110106333,17.81,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.8196270000189543,0.05064233865696237
0.12626262626262627,61128.8584146348,9513.971920285368,18.26,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.8377829170785844,0.05966234959835187
0.1524390243902439,72448.21570477588,11084.322761669639,18.72,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.8555790418758988,0.06208498574168682
0.17857142857142858,85474.00606471272,13137.611876756207,19.11,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9123467085883021,0.07640270765734508
0.20491803278688525,100695.35734888326,15539.065201332734,19.41,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9443572089076042,0.07925792188682582
0.23148148148148148,118585.43519014174,18100.756340377844,19.72,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.956445749849081,0.08297498710363554
0.25773195876288657,139277.75036673943,20885.95431537259,20.16,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9361540828831494,0.07877855422677295
0.2840909090909091,163688.36836526592,24972.458931657424,20.46,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9631968750618398,0.10290723487636325
0.30864197530864196,190369.75451856523,27777.091235745618,20.72,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,1.0502657913602889,0.09648363026488435
0.33557046979865773,224944.32948057094,33631.46599534897,21.07,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9279810418374836,0.10274514906585934
0.36231884057971014,266008.2747438078,39161.83386574288,21.54,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9073594170622528,0.11496156582163282
0.3875968992248062,312398.41047458304,46672.059940046354,21.9,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.934454666916281,0.12350111437766564
0.4132231404958678,368729.26910002186,53655.23890285735,22.18,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9290577080100775,0.12900552020136286
0.43859649122807015,435960.96003843733,64499.11407863604,22.48,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9182822918519378,0.1533991953411527
0.4672897196261682,529373.9111757884,77229.63189271081,22.76,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9648843328468502,0.14779182738711988
0.49019607843137253,620716.732965424,90587.0914460215,23.44,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,1.1183549161069095,0.1610069325315911
0.5208333333333334,773213.8289805308,114978.20458217345,23.77,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,1.0045594167895615,0.1722430746581028
0.5434782608695652,914749.6835107207,136964.91591981813,23.94,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9746422502212226,0.16926460070110658
0.5681818181818182,1105892.0801288553,159614.45307572893,24.46,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,0.9925814592279494,0.1572619252435666
0.5952380952380952,1373320.7635929023,205744.767577232,24.72,$\sigma=0.5\quad \varepsilon=10^{-8}\quad n=50$,1.0301760407164693,0.19179113218248225


==> Data/CNMRadial_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-12,97679.36366094457,15169.183284853008,20.0,$\sigma=0.5\quad n=50\quad d=0.2$,0.803565707989037,0.07654139963827326
3.359818286283788e-12,97679.12702726231,15167.113127620589,19.95,$\sigma=0.5\quad n=50\quad d=0.2$,0.7916231658309698,0.07833494518006404
1.1288378916846884e-11,97678.87310029138,15164.464380336552,19.85,$\sigma=0.5\quad n=50\quad d=0.2$,0.829712042119354,0.07436600722307896
3.7926901907322536e-11,97678.59915179726,15164.379636590998,19.74,$\sigma=0.5\quad n=50\quad d=0.2$,0.8407138753682375,0.07735527379460552
1.274274985703132e-10,97678.30175235811,15164.379636590998,19.66,$\sigma=0.5\quad n=50\quad d=0.2$,0.7719439589418471,0.07550503361372737
4.281332398719396e-10,97677.97650874234,15164.379636590998,19.55,$\sigma=0.5\quad n=50\quad d=0.2$,0.8023216659203172,0.07703468981143129
1.4384498882876659e-09,97677.61766641375,15164.379636590998,19.46,$\sigma=0.5\quad n=50\quad d=0.2$,0.8279347917996347,0.07305733185227706
4.832930238571752e-09,97677.21748664133,15164.379636590998,19.4,$\sigma=0.5\quad n=50\quad d=0.2$,0.831480042077601,0.07247430753394787
1.623776739188721e-08,97676.76523317312,15164.379636590998,19.33,$\sigma=0.5\quad n=50\quad d=0.2$,0.8151877080090344,0.07528397417562895
5.4555947811685146e-08,97676.24546286621,15164.379636590998,19.26,$\sigma=0.5\quad n=50\quad d=0.2$,0.8549643750302494,0.07735527379460552
1.8329807108324338e-07,97675.63507214835,15164.379636590998,19.2,$\sigma=0.5\quad n=50\quad d=0.2$,0.9152313331142068,0.0778498944161523
6.158482110660254e-07,97674.8983019929,15164.379636590998,19.05,$\sigma=0.5\quad n=50\quad d=0.2$,0.8244485827162862,0.07436600722307894
2.06913808111479e-06,97673.97983100364,15164.379636590998,18.95,$\sigma=0.5\quad n=50\quad d=0.2$,0.8500835001468658,0.07833494518006404
6.951927961775606e-06,97672.80556784004,15164.379636590998,18.76,$\sigma=0.5\quad n=50\quad d=0.2$,0.8432794171385467,0.07669959767057635
2.3357214690901213e-05,97671.3449853591,15164.379636590998,18.57,$\sigma=0.5\quad n=50\quad d=0.2$,0.8172350409440696,0.07687718133556284
7.847599703514606e-05,97669.82408038035,15164.379636590998,18.42,$\sigma=0.5\quad n=50\quad d=0.2$,0.8167225420475006,0.07272474743090476
0.00026366508987303556,97668.73677057793,15164.379636590998,18.28,$\sigma=0.5\quad n=50\quad d=0.2$,0.865300458855927,0.07531750973530174
0.0008858667904100832,97668.22688393616,15164.379636590998,18.08,$\sigma=0.5\quad n=50\quad d=0.2$,0.8303461670875549,0.07611793083064852
0.002976351441631313,97668.04540509543,15164.379636590998,17.83,$\sigma=0.5\quad n=50\quad d=0.2$,0.7014117087237537,0.07393007889659367
0.01,97667.98808912437,15164.379636590998,17.46,$\sigma=0.5\quad n=50\quad d=0.2$,0.6606675419025123,0.07305733185227706


==> Data/CNMRadial_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,75527.96283010516,10920.431420632383,15.55,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.21332358429208398,0.0821122660899347
24.0,79735.36186584135,11662.955360894035,16.38,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.2575049167498946,0.09187167158816716
28.0,83359.21360466909,12088.092280277528,16.9,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.25917437532916665,0.09156330260447351
32.0,86553.88153843075,13134.496098055099,17.43,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.34121087472885847,0.07420283421851626
36.0,89419.00855087832,13460.187077836426,17.89,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.41169199999421835,0.08396127053287696
40.0,92022.6822994144,13850.21835247143,18.22,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.5050005000084639,0.0718865548463464
44.0,94413.52299007913,14214.761812339955,18.79,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.7735637919977307,0.07560530150830438
48.0,96627.48856972175,14586.968665332499,19.16,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.8689897498115897,0.07208300490378848
52.0,98691.94310220126,14799.820219271302,19.36,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,0.9020320000126958,0.07319546268434783
56.0,100628.2104128269,15605.801142764267,19.94,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,1.0879004998132586,0.0722229992188196
60.0,102453.24292035682,15838.182368904841,20.13,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,1.2408418329432607,0.06459665063087461
64.0,104180.7498798567,16321.751181977648,20.37,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,1.5666204588487744,0.07996842811353425
68.0,105821.98256022455,16470.89052014844,20.63,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,1.604158875066787,0.06912877750103699
72.0,107386.29450447373,16758.430667310444,21.07,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,1.665380499791354,0.06552815726036705
76.0,108881.55011220704,17063.051695966904,21.43,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,1.85513583291322,0.07282884321503676
80.0,110314.42837755986,17355.055887744165,21.58,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,1.9155212906189263,0.07545150292028178
84.0,111690.65255834768,17323.822564128248,21.66,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,2.1323223328217864,0.06231234454607115
88.0,113015.166494369,17712.38925334922,21.98,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,2.468945666681975,0.07518327774528889
92.0,114292.27182537343,17912.349154872838,22.37,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,2.5184275419451296,0.06912877750103699
96.0,115525.73610179443,18276.550002937394,22.47,$\sigma=0.5\quad \varepsilon=10^{-8}\quad d=0.2$,2.5603824579156935,0.061059666133076985


==> Data/CNMRadial_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.31622776601683794,268049.9539596627,43547.23714516345,26.77,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,1.0668131248094141,0.12297244497131146
0.3569698846826065,202956.0572844814,32439.832117396236,24.42,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.9940563752315938,0.10841372308677233
0.4029611320200401,154865.44137790892,24423.936255823566,22.38,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.9196938332170248,0.0885118265224678
0.4548777947003777,119145.18923559695,18600.053219823643,20.6,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.8374652909114957,0.08164965809277261
0.5134832907437552,92456.12634658326,14337.213978576796,19.09,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.7228931249119341,0.07120180453961099
0.5796393953384968,72385.97449493248,11191.402400405044,17.63,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.7210775418207049,0.06614187383758852
0.6543189129712967,57187.62395771706,8849.005955872663,16.41,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.6596649163402617,0.06371495868001455
0.7386199822079361,45592.16294732289,7087.624866142457,15.29,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.6556035000830889,0.05558685986722932
0.8337822234717891,36675.129135835065,5748.888724113473,14.29,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.6038330420851707,0.05373898759633259
0.9412049672680667,29760.69415818373,4719.559479357466,13.34,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.5721557503566146,0.05167888418597165
1.0624678308940412,24352.915933107877,3918.3980173785403,12.47,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.564561459235847,0.05016135580465919
1.1993539462092344,20086.32971844709,3288.4680799385796,11.73,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.5084045832045376,0.04461960433384737
1.3538761800225438,16690.373928798857,2785.942848547087,10.94,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.4946055826731026,0.03974667256259296
1.5283067326587687,13963.726968294106,2378.9503638656715,10.16,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.4493768750689924,0.03949172013974524
1.7252105499420405,11755.754650209168,2045.4250083773004,9.6,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.4463496245443821,0.0492365963917331
1.9474830399087562,9953.06709477925,1768.9724841862826,8.97,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.39702262496575713,0.022270150335361366
2.1983926488622894,8469.753358034784,1537.4081636082262,8.3,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.3332807500846684,0.04605661864718382
2.481628922836825,7240.268042649261,1341.6139483026304,7.94,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.32485199999064207,0.023868325657594197
2.8013567611988677,6214.233975069656,1174.7010934938291,7.2,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.29196158424019814,0.04020151261036849
3.1622776601683795,5352.6321818473825,1031.4061554776554,6.98,$\varepsilon=10^{-8}\quad n=50\quad d=0.2$,0.2880511246621609,0.014070529413628968


==> Data/CNM_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime
0.01,50.19961495233178,19.703922000459634,4.71,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,3
0.05947368421052632,61.61339041626239,23.788913234156375,4.83,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.10894736842105263,71.63978059296255,27.522204644316606,4.93,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.15842105263157896,81.7275269980585,30.68212174253073,4.94,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.20789473684210527,92.40583379182868,33.71424971636976,4.95,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.2573684210526316,104.3469015508882,38.56680287994152,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.3068421052631579,116.51205692347597,43.74261708333208,4.99,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.3563157894736842,130.32582175362248,48.946348285238535,5.07,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.40578947368421053,146.19910079032726,58.02270826478767,5.07,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.45526315789473687,166.26398951059983,65.2684577807967,5.19,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.5047368421052632,185.35978484170775,76.0073491571418,5.28,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.5542105263157895,204.57887270190844,88.60201817769178,5.27,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.6036842105263158,230.35120989165551,113.07889186975834,5.35,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.6531578947368422,266.60309442844937,138.2355713093198,5.42,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.7026315789473684,300.1441882304251,164.34535140086504,5.54,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.7521052631578947,346.0211134419868,202.87931822999442,5.6,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.8015789473684211,414.20000616216413,306.11869405130784,5.64,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.8510526315789474,466.789273059393,401.56189586301133,5.68,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.9005263157894737,564.3051255501961,575.6439895142408,5.75,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0
0.95,11732.385352299594,879.6404820961134,5.71,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=20$,0


==> Data/CNM_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime
1e-32,99.15813662639731,41.89751731636086,8.01,$\sigma=0.5\quad n=100\quad d=0.2$,43
4.832930238571732e-31,99.07840301472757,41.809310599561805,8.01,$\sigma=0.5\quad n=100\quad d=0.2$,0
2.3357214690901214e-29,98.9940036348068,41.71535765560738,8.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
1.128837891684693e-27,98.90435830751657,41.614857310774475,8.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
5.455594781168514e-26,98.80877142105614,41.50682819359707,8.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
2.6366508987303445e-24,98.70639912004057,41.390050283501395,8.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
1.274274985703132e-22,98.59620393890464,41.2629806510679,7.85,$\sigma=0.5\quad n=100\quad d=0.2$,0
6.15848211066028e-21,98.47689063263721,41.12362837933341,7.37,$\sigma=0.5\quad n=100\quad d=0.2$,0
2.976351441631313e-19,98.34681300118096,40.969362366005974,7.07,$\sigma=0.5\quad n=100\quad d=0.2$,0
1.438449888287654e-17,98.20383439557443,40.796603531961,7.01,$\sigma=0.5\quad n=100\quad d=0.2$,0
6.951927961775592e-16,98.04511119464821,40.60030645674678,7.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
3.359818286283788e-14,97.8667417991808,40.373029750218905,7.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
1.6237767391887176e-12,97.66316650611262,40.10312841154739,6.9,$\sigma=0.5\quad n=100\quad d=0.2$,0
7.847599703514559e-11,97.42607044400727,39.77083593068103,6.09,$\sigma=0.5\quad n=100\quad d=0.2$,0
3.792690190732238e-09,97.14219588825082,39.3383508768392,6.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
1.8329807108324375e-07,96.78843217949068,38.71782164754762,5.99,$\sigma=0.5\quad n=100\quad d=0.2$,0
8.858667904100796e-06,96.31873415105291,37.60529078721378,5.0,$\sigma=0.5\quad n=100\quad d=0.2$,0
0.0004281332398719361,95.61872003644501,35.337809440165486,4.44,$\sigma=0.5\quad n=100\quad d=0.2$,0
0.020691380811147818,94.30786343413911,35.337809440165486,3.07,$\sigma=0.5\quad n=100\quad d=0.2$,0
1.0,92.6517262697978,35.337809440165486,1.0,$\sigma=0.5\quad n=100\quad d=0.2$,0


==> Data/CNM_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime
20,91.00589685969535,33.61174093680203,4.97,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,14
25,92.14973039709254,33.72156498333846,4.96,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
30,92.94743182776928,34.05914955258263,4.98,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
35,93.53460933195629,34.57826486502622,4.99,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
40,93.98415348266431,34.276155120844145,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
45,94.33878605893217,34.76053202952546,4.99,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
50,94.62522165986248,34.9031178682753,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
55,94.86102828942329,34.64457711888196,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
60,95.05823470705835,34.9811641835304,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
65,95.22535400919276,34.958216916869894,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
70,95.36857998474608,34.78024506454099,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
75,95.49252587528893,34.943817862781714,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
80,95.60069761906837,35.25748622280246,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
85,95.69580667248432,35.035211942390724,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
90,95.77998248270299,35.109241510687525,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
95,95.85492026943075,35.34364854124837,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
100,95.92198598713695,35.337809440165486,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
105,95.98229227504619,35.325359325416784,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
110,96.03675433692065,35.29905432857678,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0
115,96.08613167527672,35.61020119656652,5.0,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0


==> Data/CNM_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime
0.19952623149688797,263.63662963364914,90.40854408206158,8.88,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,31
0.3124185713602667,159.53983729028155,56.91320043911669,6.01,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
0.48918562235418356,98.17312883636707,36.125625197999604,5.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
0.7659678234751838,61.64407708050053,25.337939837429072,4.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
1.1993539462092346,39.71122875314292,17.834553448251643,3.01,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
1.8779508018514923,26.44585478530486,13.047805842060566,3.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
2.94049911231076,18.378288058759544,10.042754100681051,2.05,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
4.604239376758784,13.455573520353035,8.182102836105743,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
7.2093272022235295,10.450282361693079,7.050727892479005,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
11.288378916846895,8.621530188803742,6.381550742621698,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
17.67536622987674,7.51831524033636,6.003700040205055,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
27.676123707542295,6.864082809614621,5.8082512247466,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
43.335329718965944,6.488205069861665,5.725982705652168,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
67.8545457339358,6.284883845313089,5.713044898869514,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
106.2467830894043,6.188267790758554,5.741765437543584,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
166.36142493842226,6.157260352447632,5.794765188919613,2.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
260.48905108264336,6.166176764030084,5.861200121681357,1.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
407.8742758969022,6.198962478026956,5.93436479971593,1.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
638.6503549649863,6.2455968939224356,6.010166490337054,1.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0
1000.0,6.299846902660536,6.086155173788764,1.0,$\varepsilon=10^{-4}\quad n=100\quad d=0.2$,0


==> Data/GD1LQuadratic_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.01,2030.4083572394225,859.4326832552474,177.27,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,4.305264708120376,0.13169830843425606,39
0.059470710674992565,2569.185232699547,1211.9543021547904,181.27,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,1.5684995828196406,0.3064475501780052,39
0.10893246187363835,3139.2470902318973,1540.8498163003765,186.13,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,1.1155885830521584,0.37407259058945097,39
0.1583531274742676,3792.858442740996,1896.6274525725673,188.98,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,1.027080750092864,0.501105847807697,39
0.20768431983385255,4563.554646033984,2328.180054930376,193.55,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.8894210420548916,0.5603705484009233,39
0.2570694087403599,5492.747107000903,2835.526076041933,197.04,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.8743122918531299,0.7565097955129667,39
0.3067484662576687,6638.26403651556,3448.230079137014,199.08,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.7433337080292404,0.8749810964769006,39
0.35587188612099646,8048.569940386496,4177.66848950333,204.61,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6291783340275288,0.9348359117076009,39
0.4056795131845842,9861.23201268084,5135.490146836302,209.72,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6158550828695297,1.1484798912501955,39
0.45454545454545453,12157.979361156851,6419.802426946176,212.05,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6630044169723988,1.1097706560776008,39
0.5037783375314862,15209.495938475133,7972.989800784985,214.45,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6211083750240505,1.1202790958173114,39
0.554016620498615,19443.848914431688,10200.843596441193,218.97,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6610920419916511,1.3217263733695437,39
0.6024096385542169,25152.61744718904,13400.707992523221,224.41,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6878001252189279,1.3069429979918785,39
0.6514657980456026,33545.41955771269,17483.150395976125,228.15,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6686784997582436,1.5718081333549614,39
0.7017543859649122,46776.80988013194,24988.973307508848,229.1,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6189897079020739,1.5437393928805838,39
0.7518796992481203,68614.76827212943,35872.73557597914,231.87,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.5774488341994584,1.7652455690900115,39
0.8,106320.84803077218,57008.70864906045,236.94,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.5906092920340598,1.7789918834025413,39
0.847457627118644,181725.08339917278,94498.73656720057,239.18,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6199997081421316,1.685492464677564,39
0.8968609865470852,384804.71770798194,207715.46730654017,237.5,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6180292908102274,1.9969926885143565,39
0.9478672985781991,1339963.0996799993,794618.0662882377,240.23,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.6364194159395993,1.5862321151812313,39


==> Data/GD1LQuadratic_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
1e-06,29884.64495221235,15612.625151596605,1150.93,$\sigma=0.1\quad n=200\quad d=0.5$,2.238193249795586,7.9852421327841965,128
1.947483039908757e-06,28442.841906272282,14859.384464458173,1042.27,$\sigma=0.1\quad n=200\quad d=0.5$,1.9782104580663145,7.2181009142350465,119
3.7926901907322535e-06,27001.03886033221,14106.14377731974,936.08,$\sigma=0.1\quad n=200\quad d=0.5$,1.8357548750936985,6.471642571693648,110
7.386199822079359e-06,25559.23581439214,13352.903090181306,832.76,$\sigma=0.1\quad n=200\quad d=0.5$,1.6423063329420984,5.7375974277065,101
1.438449888287663e-05,24117.432768452072,12599.662403042876,732.62,$\sigma=0.1\quad n=200\quad d=0.5$,1.5712226671166718,5.028319397134192,92
2.80135676119887e-05,22675.629722512003,11846.421715904442,636.38,$\sigma=0.1\quad n=200\quad d=0.5$,1.343332292046398,4.351332780849676,83
5.4555947811685143e-05,21233.826676571938,11093.181028766016,544.56,$\sigma=0.1\quad n=200\quad d=0.5$,1.1817737920209765,3.7009231717548965,75
0.0001062467830894041,19792.023630631866,10339.940341627578,457.95,$\sigma=0.1\quad n=200\quad d=0.5$,1.0093434159643948,3.06839131346138,66
0.00020691380811147902,18350.220584691793,9586.699654489143,377.21,$\sigma=0.1\quad n=200\quad d=0.5$,0.8710479172877967,2.4756713200359384,58
0.0004029611320200404,16908.417538751724,8833.458967350713,303.22,$\sigma=0.1\quad n=200\quad d=0.5$,0.7586936657316983,1.9020764836080986,50
0.0007847599703514615,15466.614492811656,8080.218280212276,236.58,$\sigma=0.1\quad n=200\quad d=0.5$,0.6121842497959733,1.3753368733337719,42
0.0015283067326587688,14024.811446871587,7326.977593073846,178.15,$\sigma=0.1\quad n=200\quad d=0.5$,0.576151791960001,0.9167768528817675,35
0.002976351441631319,12583.008400931516,6573.736905935412,127.78,$\sigma=0.1\quad n=200\quad d=0.5$,0.46923699975013733,0.5271574238260801,28
0.005796393953384973,11141.205354991445,5820.49621879698,85.08,$\sigma=0.1\quad n=200\quad d=0.5$,0.38470541685819626,0.24481697967125057,22
0.011288378916846883,9699.40230905138,5067.2555316585485,49.3,$\sigma=0.1\quad n=200\quad d=0.5$,0.41156775038689375,0.11055415967851334,16
0.021983926488622893,8257.599263111308,4314.014844520115,24.16,$\sigma=0.1\quad n=200\quad d=0.5$,0.30824783304706216,0.08957813586050128,11
0.04281332398719396,6815.796217171237,3560.7741573816816,11.83,$\sigma=0.1\quad n=200\quad d=0.5$,0.3343142499215901,0.04277023415055066,7
0.083378222347179,5373.993171231166,2807.5334702432483,6.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.273053374607116,0.0,5
0.16237767391887242,3932.190125291096,2054.2927831048155,3.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.26439904188737273,0.0,3
0.31622776601683794,2490.387079351029,1301.052095966384,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.25976266618818045,0.0,1


==> Data/GD1LQuadratic_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
20.0,12183.555991339595,6326.266960183791,205.87,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.14554691687226295,3.3125916796918444,34
35.0,12067.902402419042,6293.8723752029155,195.74,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.17313904128968716,2.81150665959903,34
50.0,13800.737115377438,7243.0359563338025,210.61,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.20663637528195977,2.0652436449802507,37
65.0,13407.574878257823,6834.728845573821,204.06,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.22182166669517756,1.849915094966755,37
80.0,14325.857623687849,7476.2658862887365,212.66,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.23820274975150824,1.858978757329416,38
95.0,13975.749145273918,7442.348407549471,212.43,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.26360562490299344,1.7963630485011106,38
110.0,14591.523149110071,7531.328719486305,214.76,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.30690116668120027,1.7689305106518887,39
125.0,14292.763833845527,7513.1789330520505,212.2,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.33115500025451183,1.553815765894861,38
140.0,14753.427143877218,7746.066068450711,215.89,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.3865363751538098,1.5654021331222974,39
155.0,14495.969235195475,7596.573063916093,214.47,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.3892359579913318,1.2160089546453914,39
170.0,14862.991287554467,7813.737889109923,214.24,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.9257944170385599,1.3945869378682447,39
185.0,14637.730349794696,7751.784176374233,212.46,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.9855893328785896,1.2417338806294327,39
200.0,14942.322476106176,7806.3125757983025,214.4,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.1545521672815084,1.2042013993103522,39
215.0,14742.454869339877,7713.58450085501,216.01,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.405748040881008,1.127659146868038,39
230.0,15002.551224738332,7935.89437083191,215.21,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.5114753749221563,1.1180154676294,40
245.0,14823.088573900448,7804.461845403557,216.1,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.6414125841110945,0.8931275203893158,39
260.0,15049.91186668076,7936.128142930243,216.46,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.7533218748867512,1.040242784404223,40
275.0,14887.150537262309,7771.991992303367,214.11,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.8089685002341866,0.8856767086941104,39
290.0,15088.176610089393,7926.98881224964,216.37,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.6329901251010597,1.0013783430145602,40
305.0,14939.313240519534,7893.700735877106,215.12,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,1.803092708811164,0.9556086431107029,39


==> Data/GD1LQuadratic_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.01,1929932.5765965006,1012256.150002751,5644.75,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,8.788327084388584,8.931132417707525,67
0.01438449888287663,933048.5131670708,489365.5310174878,4675.56,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,7.491324958857149,14.582834242541967,67
0.0206913808111479,451261.3997172338,236656.14262154992,3381.39,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,5.8780973753891885,15.092200775315186,67
0.029763514416313176,218417.04880264233,114523.45814657984,2278.71,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,3.9656340833753347,12.31735488297432,67
0.04281332398719394,105884.99836106798,55497.58375487719,1465.47,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,2.6556372083723545,8.837174179269494,67
0.06158482110660264,51499.04342231133,26970.790434297403,910.52,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.7191563751548529,5.843212068094678,67
0.08858667904100823,25214.690804599606,13183.990229445752,552.09,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.24863037513569,3.678084014837347,67
0.12742749857031335,12511.646547857408,6520.925869128257,330.53,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.8661450003273785,2.259098550888443,67
0.18329807108324356,6372.353876824953,3300.7133462754405,198.79,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.5476511251181364,1.396698488102091,67
0.26366508987303583,3405.276557497483,1744.4070986431595,123.08,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.5298416251316667,0.8963089294265103,67
0.37926901907322497,1971.3087878216686,992.2551461771411,81.47,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.39797912538051605,0.6062727658955718,67
0.5455594781168517,1278.2821683013153,628.745354669761,59.69,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.34010854084044695,0.4516401088021168,67
0.7847599703514611,943.3472377398073,453.0636083304676,49.56,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3825487499125302,0.3772093168081466,67
1.1288378916846884,781.475522353343,368.15784590564135,45.94,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3740152916871011,0.3628785031946754,67
1.623776739188721,703.2440515472706,327.123483240448,45.76,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3515883330255747,0.37338744196636,67
2.3357214690901213,665.4353274606095,307.29186202593485,46.75,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3882166249677539,0.39958943576090344,67
3.359818286283781,647.1626348685854,297.70737784118256,47.99,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3388379579409957,0.4305258705960947,67
4.832930238571752,638.3315700117736,293.0752634974225,48.97,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3465595827437937,0.4562594955425336,67
6.951927961775605,634.0635779732462,290.8365949493744,49.4,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3483236660249531,0.46882617226215073,67
10.0,632.0008871951478,289.7546620573743,49.7,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.36885133432224393,0.4742884090397898,67


==> Data/GD1L_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.01,42800.88790639607,18122.98931290682,208.49,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,3.5452364590018988,0.05024183937956913,205
0.059470710674992565,53955.539478773644,25476.24762531857,208.45,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,1.1530102919787169,0.05751591786697667,205
0.10893246187363835,65763.80179607355,32323.79468317233,208.35,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.9445267077535391,0.07436600722307894,205
0.1583531274742676,79290.98909495545,39718.913845089555,208.44,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.8659989167936146,0.08080404030302527,205
0.20768431983385255,95225.54016293786,48683.11794389145,208.46,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.8547333749011159,0.07967104083338403,205
0.2570694087403599,114418.13350578476,59210.500293404824,208.54,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7253220421262085,0.10956295178590436,205
0.3067484662576687,138056.34610607146,71909.36981312052,208.2,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6847614157013595,0.10730867399773196,205
0.35587188612099646,167132.08699184578,87013.43595827359,208.3,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7356738750822842,0.10777829844714389,205
0.4056795131845842,204470.46071700827,106835.07065668028,208.19,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6644563330337405,0.11432277537611205,205
0.45454545454545453,251741.01073994924,133396.3230837411,208.25,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7281881254166365,0.13361712223190317,205
0.5037783375314862,314496.0489888413,165503.2233964234,208.11,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6954596247524023,0.12862520921049825,205
0.554016620498615,401509.0191118347,211516.91717164702,208.02,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6169381253421307,0.14069093572060495,205
0.6024096385542169,518733.8152570986,277573.69881958404,208.09,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6239547920413315,0.1264072303263855,205
0.6514657980456026,690951.5164589498,361775.3174970421,208.28,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6710271663032472,0.14776448637728698,205
0.7017543859649122,962266.1199549618,516534.9104242641,207.94,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6082167499698699,0.14482312444405201,205
0.7518796992481203,1409754.1737517132,740903.9032704413,208.1,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7013448341749609,0.15341236434966227,205
0.8,2181890.2125000483,1176380.8518577612,207.92,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6468056659214199,0.16798268309019776,205
0.847457627118644,3724989.527893781,1948162.1462214172,208.03,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6406669579446316,0.1877323476213792,205
0.8968609865470852,7877766.555027508,4278040.818873262,208.18,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6885418747551739,0.18278430186999378,205
0.9478672985781991,27380860.345365003,16351284.17011896,208.08,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6848642500117421,0.17847841733538944,205


==> Data/GD1L_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.0001,618006.8731884693,324118.31303324224,1913.63,$\sigma=0.1\quad n=200\quad d=0.5$,5.366104666143656,5.063129846091629,2953
0.00015283067326587687,589546.0303442635,309191.8117751324,1751.97,$\sigma=0.1\quad n=200\quad d=0.5$,4.500034958124161,4.416668496283212,2656
0.00023357214690901214,561085.1875000576,294265.3105170225,1581.16,$\sigma=0.1\quad n=200\quad d=0.5$,4.004355499986559,3.7387601250584757,2337
0.00035696988468260626,532624.3446558518,279338.80925891275,1402.95,$\sigma=0.1\quad n=200\quad d=0.5$,3.861348833888769,3.098985660052676,2004
0.000545559478116852,504163.501811646,264412.3080008029,1219.92,$\sigma=0.1\quad n=200\quad d=0.5$,3.388023499865085,2.486435117987115,1669
0.0008337822234717892,475702.65896744013,249485.806742693,1036.2,$\sigma=0.1\quad n=200\quad d=0.5$,2.929267624858767,1.9787252298774418,1345
0.0012742749857031334,447241.81612323434,234559.30548458316,855.4,$\sigma=0.1\quad n=200\quad d=0.5$,2.4324150420725346,1.484328913425971,1048
0.0019474830399087571,418780.9732790285,219632.80422647332,683.82,$\sigma=0.1\quad n=200\quad d=0.5$,2.0367145407944918,0.9839499864106791,790
0.002976351441631319,390320.1304348227,204706.3029683635,527.83,$\sigma=0.1\quad n=200\quad d=0.5$,1.6526901661418378,0.6172691569495532,576
0.004548777947003778,361859.2875906169,189779.80171025367,393.05,$\sigma=0.1\quad n=200\quad d=0.5$,1.153915666975081,0.3942452192852729,409
0.0069519279617756054,333398.4447464111,174853.30045214386,282.71,$\sigma=0.1\quad n=200\quad d=0.5$,0.9486491656862199,0.231069100688364,284
0.01062467830894041,304937.60190220526,159926.79919403404,197.44,$\sigma=0.1\quad n=200\quad d=0.5$,0.8133119158446789,0.11399096189584242,194
0.01623776739188721,276476.7590579994,145000.29793592417,134.38,$\sigma=0.1\quad n=200\quad d=0.5$,0.7065278748050332,0.0735533888417183,131
0.02481628922836824,248015.91621379362,130073.79667781433,89.97,$\sigma=0.1\quad n=200\quad d=0.5$,0.531029833946377,0.04370470237973267,87
0.0379269019073225,219555.07336958777,115147.29541970446,59.82,$\sigma=0.1\quad n=200\quad d=0.5$,0.4549202499911189,0.03861229196653691,58
0.05796393953384967,191094.23052538195,100220.79416159466,39.04,$\sigma=0.1\quad n=200\quad d=0.5$,0.4074227502569556,0.019694638556693237,38
0.08858667904100823,162633.38768117616,85294.29290348482,26.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.34296104218810797,0.0,25
0.13538761800225432,134172.54483697034,70367.79164537498,17.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.28577387472614646,0.0,17
0.2069138081114788,105711.70199276455,55441.29038726515,11.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.2827007081359625,0.0,11
0.31622776601683794,77250.85914855865,40514.789129155266,8.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.26563333300873637,0.0,8


==> Data/GD1L_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
20.0,249960.00148321557,131587.99424260316,179.34,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.24800591683015227,0.28148954445301094,177
35.0,273141.39701006946,144029.94034516648,192.03,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.2851310004480183,0.2520441680068448,189
50.0,284398.2788580966,150493.44283006506,197.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.2525389576330781,0.2412090756622109,195
65.0,291139.20272585534,149533.32624951523,200.78,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.3162295841611922,0.2422870824105782,198
80.0,295661.1788724289,155273.8686446704,202.81,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.3260375829413533,0.21115124552047632,200
95.0,298920.3102146215,160157.82606398448,204.14,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.3325426671653986,0.1979796949082395,201
110.0,301388.77716587455,156388.53339769164,205.31,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.3652894999831915,0.19933981949516164,202
125.0,303327.7542111825,160279.41192091853,205.94,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.3497388339601457,0.16866678644144745,203
140.0,304893.91592176777,160823.3872716219,206.83,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.4733115420676768,0.1511270787760881,203
155.0,306187.17919370346,161164.38940133422,207.22,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.5212796670384705,0.16549893954312517,204
170.0,307274.3893652803,162222.87458173846,207.54,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.6139180003665388,0.1473126270928942,204
185.0,308202.02325910685,163870.09299892388,207.98,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.6228470830246806,0.13924761753760456,205
200.0,309003.43659423466,162059.15651662112,208.09,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.7029435420408845,0.13111410713919802,205
215.0,309703.21257874044,162646.8925189795,208.7,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.8469170420430601,0.13446489534747752,205
230.0,310319.8828601844,164737.37143692735,208.57,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.8176770419813693,0.13200474432857529,205
245.0,310867.6914752522,164255.65529806245,208.9,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.9404907496646047,0.11763666026534343,206
260.0,311357.7736669748,164746.40782515076,209.19,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.9631424159742892,0.11432277537611205,206
275.0,311798.9646973695,163316.6956315944,209.22,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,1.118207915686071,0.11684402103884158,206
290.0,312198.3677429749,164540.62325806505,209.3,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,1.2091112919151783,0.09692233691951198,206
305.0,312561.76084213617,165669.88843295927,209.52,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,1.2063622502610087,0.08816880045536162,206


==> Data/GD1L_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.01,61738310.231962614,32383245.776553866,2933.61,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,7.083310749847442,0.17803359120109777,2953
0.01438449888287663,29838020.202220872,15650745.969025457,2912.92,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.905381708405912,0.36060555131107397,2953
0.0206913808111479,14420832.571826087,7564045.540355444,2871.43,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.940633832942694,0.70785705913102,2953
0.029763514416313176,6969813.342559161,3655799.6371564036,2790.71,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.77787983417511,1.3444457383748678,2953
0.04281332398719394,3368787.7284287806,1766971.656621918,2642.96,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.541389417368919,2.3751201989785606,2953
0.06158482110660264,1628437.1703885687,854114.2703633651,2397.96,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,5.908539583906531,3.6854318716818084,2953
0.08858667904100823,787337.8866217931,412936.6638081119,2048.06,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,4.96306920889765,4.819925394451745,2953
0.12742749857031335,380840.4704060429,199718.60427795217,1633.06,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,3.9715241668745875,5.285540022867421,2953
0.18329807108324356,184383.10493300427,96671.80354666205,1221.73,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,3.200362917035818,4.969662610745972,2953
0.26366508987303583,89436.63071452524,46870.00362242905,866.93,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,2.2854337501339614,4.145662330872615,2953
0.37926901907322497,43549.66208489917,22801.141143516466,590.65,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.6536525003612041,3.1532370732953208,2953
0.5455594781168517,21372.810260247876,11168.827815280303,391.13,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.1735442080534995,2.2346515783825622,2953
0.7847599703514611,10654.892482279614,5547.011932422909,254.43,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.8019573329947889,1.5005894464738472,2953
1.1288378916846884,5474.997589912759,2830.02753482847,164.92,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.6096465000882745,0.990324913522544,2953
1.623776739188721,2971.590524118442,1516.927929542285,109.03,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.4925654581747949,0.6668870847740146,2953
2.3357214690901213,1761.711353345288,882.3160506778619,76.22,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.43919500010088086,0.48462835912134405,2953
3.359818286283781,1176.9851904005188,575.6125567657913,58.61,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.38781862519681454,0.396931411524139,2953
4.832930238571752,894.3911149825378,427.3848977654658,50.34,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.36940983356907964,0.3698812258173172,2953
6.951927961775605,757.8153697496591,355.7475042279285,47.36,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3644255422987044,0.3691431519975234,2953
10.0,691.8092648505141,321.12565168392547,47.37,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.5123507501557469,0.3948289490271692,2953


==> Data/GDFun_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.01,42805.49307658206,18122.990482534275,208.61,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,3.5021491670049727,0.04902071300001973,205
0.059470710674992565,53960.14464895963,25476.248457556718,208.54,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,1.1845165411941707,0.06100173867368143,205
0.10893246187363835,65768.40696625954,32323.79533923298,208.36,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,1.0153626669198275,0.07590531049680359,205
0.1583531274742676,79295.59426514144,39718.91437904545,208.45,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.8565939581021667,0.07961396760860395,205
0.20768431983385255,95230.14533312386,48683.11837969279,208.48,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.8833854580298066,0.08100380337747212,205
0.2570694087403599,114422.73867597074,59210.50065180802,208.54,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7774450830183923,0.10956295178590436,205
0.3067484662576687,138060.95127625743,71909.37010846986,208.2,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7271562088280916,0.10730867399773196,205
0.35587188612099646,167136.69216203177,87013.43620251726,208.31,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7209157082252204,0.10889249633273985,205
0.4056795131845842,204475.06588719427,106835.07085542336,208.21,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7901502922177315,0.11485168301295845,205
0.45454545454545453,251745.61591013524,133396.323243142,208.27,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7391309579834342,0.13322343956108043,205
0.5037783375314862,314500.65415902727,165503.22352496878,208.11,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7810094580054283,0.12862520921049825,205
0.554016620498615,401513.6242820207,211516.9172723449,208.02,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7746760002337396,0.14069093572060495,205
0.6024096385542169,518738.4204272846,277573.69889641914,208.11,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7494241250678897,0.1246368462146866,205
0.6514657980456026,690956.1216291357,361775.3175561505,208.29,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7286152089945972,0.14791138488222527,205
0.7017543859649122,962270.7251251478,516534.9104658585,207.94,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7574748331680894,0.14482312444405201,205
0.7518796992481203,1409758.7789218992,740903.9032994034,208.1,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7412714581005275,0.15341236434966227,205
0.8,2181894.8176702345,1176380.851876126,207.92,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6671652910299599,0.16798268309019776,205
0.847457627118644,3724994.1330639673,1948162.1462325635,208.04,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6976658748462796,0.1885189484889886,205
0.8968609865470852,7877771.160197694,4278040.818878402,208.18,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.7030031667090952,0.18278430186999378,205
0.9478672985781991,27380864.95053519,16351284.170120446,208.08,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6333698336966336,0.17847841733538944,205


==> Data/GDFun_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.0001,618016.0835288414,324118.313295787,1913.7,$\sigma=0.1\quad n=200\quad d=0.5$,4.234563583042473,5.0689887023593245,2953
0.00015283067326587687,589554.8165242235,309191.8120255863,1752.01,$\sigma=0.1\quad n=200\quad d=0.5$,3.951766707934439,4.411612202157191,2656
0.00023357214690901214,561093.5495196058,294265.31075538555,1581.18,$\sigma=0.1\quad n=200\quad d=0.5$,3.7251070830971003,3.7397234273581397,2337
0.00035696988468260626,532632.2825149882,279338.8094851849,1402.97,$\sigma=0.1\quad n=200\quad d=0.5$,3.5051969159394503,3.099672677408166,2004
0.000545559478116852,504171.0155103705,264412.3082149841,1219.95,$\sigma=0.1\quad n=200\quad d=0.5$,3.0454170419834554,2.4846752526459293,1669
0.0008337822234717892,475709.7485057528,249485.80694478337,1036.23,$\sigma=0.1\quad n=200\quad d=0.5$,2.6726683326996863,1.9782072794335885,1345
0.0012742749857031334,447248.4815011351,234559.3056745827,855.45,$\sigma=0.1\quad n=200\quad d=0.5$,2.1944812079891562,1.4869380782281583,1048
0.0019474830399087571,418787.2144965174,219632.80440438195,683.84,$\sigma=0.1\quad n=200\quad d=0.5$,1.8526781667023897,0.9841901762516748,790
0.002976351441631319,390325.9474918997,204706.30313418127,527.85,$\sigma=0.1\quad n=200\quad d=0.5$,1.519681999925524,0.6176486857347784,576
0.004548777947003778,361864.68048728205,189779.8018639805,393.07,$\sigma=0.1\quad n=200\quad d=0.5$,1.1383377090096474,0.39447062084149015,409
0.0069519279617756054,333403.4134826644,174853.30059377983,282.71,$\sigma=0.1\quad n=200\quad d=0.5$,0.9104045410640538,0.231069100688364,284
0.01062467830894041,304942.1464780467,159926.79932357912,197.44,$\sigma=0.1\quad n=200\quad d=0.5$,0.7418508329428732,0.11399096189584242,194
0.01623776739188721,276480.879473429,145000.2980533784,134.38,$\sigma=0.1\quad n=200\quad d=0.5$,0.5577113749459386,0.0735533888417183,131
0.02481628922836824,248019.61246881133,130073.79678317769,90.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.523737917188555,0.04494665749754947,87
0.0379269019073225,219558.3454641936,115147.29551297697,59.83,$\sigma=0.1\quad n=200\quad d=0.5$,0.4150188332423568,0.03775251680686369,58
0.05796393953384967,191097.07845957592,100220.79424277625,39.04,$\sigma=0.1\quad n=200\quad d=0.5$,0.3695967081002891,0.019694638556693237,38
0.08858667904100823,162635.81145495825,85294.29297257554,26.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.34837133390828967,0.0,25
0.13538761800225432,134174.5444503406,70367.79170237482,17.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.2711463747546077,0.0,17
0.2069138081114788,105713.27744572291,55441.29043217413,11.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.2577297920361161,0.0,11
0.31622776601683794,77252.01044110514,40514.78916197337,8.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.25289383297786117,0.0,8


==> Data/GDFun_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
20.0,249964.60665340157,131587.99441400758,179.34,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.251220874954015,0.28148954445301094,177
35.0,273146.0021802554,144029.94049662034,192.05,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.3008801252581179,0.25241260113576186,189
50.0,284402.8840282826,150493.4429738974,197.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.3215982080437243,0.2412090756622109,195
65.0,291143.8078960413,149533.32639308172,200.82,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.28545824997127056,0.24220368754960417,198
80.0,295665.78404261486,155273.86878299052,202.81,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.31467925012111664,0.21115124552047632,200
95.0,298924.91538480745,160157.82619814886,204.14,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.450054416898638,0.1979796949082395,201
110.0,301393.3823360605,156388.5335342232,205.33,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.47475945809856057,0.20002777584903328,202
125.0,303332.35938136844,160279.41205418675,205.95,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.5090681249275804,0.16899883449481556,203
140.0,304898.52109195373,160823.38740411683,206.83,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.4351671249605715,0.1511270787760881,203
155.0,306191.7843638895,161164.38953360246,207.24,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.5612174579873681,0.16521794604996665,204
170.0,307278.99453546625,162222.87471304418,207.54,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.5812651659362018,0.1473126270928942,204
185.0,308206.6284292928,163870.093128834,207.98,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.6954442076385021,0.13924761753760456,205
200.0,309008.0417644207,162059.1566478935,208.09,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.7600487498566508,0.13111410713919802,205
215.0,309707.8177489264,162646.89264971466,208.7,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.8343548327684402,0.13446489534747752,205
230.0,310324.4880303704,164737.37156604038,208.57,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.8655590829439461,0.13200474432857529,205
245.0,310872.2966454382,164255.65542751114,208.9,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.9269422921352088,0.11763666026534343,206
260.0,311362.37883716077,164746.40795417986,209.19,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.9176570000126958,0.11432277537611205,206
275.0,311803.56986755546,163316.6957617678,209.22,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,1.0931055406108499,0.11684402103884158,206
290.0,312202.97291316086,164540.6233871912,209.3,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,1.1797153749503195,0.09692233691951198,206
305.0,312566.3660123222,165669.8885612506,209.53,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,1.3239981248043478,0.0892788164723697,206


==> Data/GDFun_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se,unperturbed
0.01,61738319.44230299,32383245.776556503,2933.61,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,7.000208041165024,0.17803359120109777,2953
0.01438449888287663,29838029.412561245,15650745.969030892,2912.92,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.859720000065863,0.36060555131107397,2953
0.0206913808111479,14420841.782166459,7564045.540366695,2871.43,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.747264458797872,0.70785705913102,2953
0.029763514416313176,6969822.552899533,3655799.637179682,2790.71,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.617805249989033,1.3444457383748678,2953
0.04281332398719394,3368796.9387691524,1766971.6566700796,2642.96,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,6.2943154172971845,2.3751201989785606,2953
0.06158482110660264,1628446.3807289407,854114.2704629988,2397.98,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,5.700879625044763,3.6850771958527466,2953
0.08858667904100823,787347.0969621651,412936.6640141886,2048.1,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,5.117099832743406,4.823061184757995,2953
0.12742749857031335,380849.6807464148,199718.6047040142,1633.12,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,4.126673582941294,5.282260764850481,2953
0.18329807108324356,184392.31527337624,96671.80442679534,1221.89,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,3.0876991250552237,4.971309503724163,2953
0.26366508987303583,89445.8410548972,46870.00543737847,867.08,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,2.4065738329663873,4.14913110047018,2953
0.37926901907322497,43558.87242527115,22801.144872763456,590.84,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.6487563331611454,3.1537285933326666,2953
0.5455594781168517,21382.020600619853,11168.835422075434,391.39,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.1669757911004126,2.231224467923975,2953
0.7847599703514611,10664.10282265159,5547.02722284232,254.81,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.8501231246627867,1.5092773707367981,2953
1.1288378916846884,5484.207930284736,2830.0574091365975,165.45,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.7514189169742167,0.9855906294648348,2953
1.623776739188721,2980.800864490418,1516.983351211033,109.64,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.4885803749784827,0.6675025063320706,2953
2.3357214690901213,1770.9216937172641,882.4105139400116,77.04,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.45727312518283725,0.48657118199860044,2953
3.359818286283781,1186.195530772495,575.7557837696178,59.55,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.36388870934024453,0.4061086583960535,2953
4.832930238571752,903.601455354514,427.5757394097384,51.42,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3580994172953069,0.3774395396094666,2953
6.951927961775605,767.0257101216353,355.9748798069189,48.75,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3716162499040365,0.3867437227295448,2953
10.0,701.0196052224902,321.3762100217415,48.63,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.36289916606619954,0.4064269039849949,2953


==> Data/GDRadial_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.1,5948.703268654482,1275.0195641831567,12.92,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.041373790707439184,0.08608194357762265
0.12626262626262627,7585.990779999934,1668.446563686484,13.93,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04827858321368694,0.10848357879737776
0.1524390243902439,9585.510503723466,2085.893758761726,14.87,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.037219374906271696,0.1060350618589641
0.17857142857142858,12039.740996370581,2650.9088681634007,15.63,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04093350004404783,0.13681440647162058
0.20491803278688525,15094.50929019097,3360.0423194163536,16.38,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04140316694974899,0.13542301849904964
0.23148148148148148,18916.614302732603,4162.104939217133,17.36,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04003587504848838,0.15076907219756025
0.25773195876288657,23618.78215760996,5116.561966692972,18.09,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04252950008958578,0.14845670729001753
0.2840909090909091,29515.578166438827,6597.543221811145,18.88,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.03699024999514222,0.18924624544265448
0.30864197530864196,36352.08270274121,7658.818044801766,19.65,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.05062216706573963,0.1935187198942132
0.33557046979865773,45759.11576002079,9968.915236954861,20.5,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04472695803269744,0.19974731512335756
0.36231884057971014,57655.4168850719,12386.487559632129,21.47,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.03799395775422454,0.22583403220287704
0.3875968992248062,71944.18131480721,15801.589042707272,22.45,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.040597334038466215,0.24136606173523187
0.4132231404958678,90383.68178297875,19239.667258605987,23.29,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.05032954178750515,0.2720275535657921
0.43859649122807015,113796.1752269256,24710.403397184833,23.98,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.051211916375905275,0.3021739414792264
0.4672897196261682,148588.42935510073,31878.519287600844,24.91,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.051480500027537346,0.2803659225102981
0.49019607843137253,184883.69505738813,39713.9068456769,26.52,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04857524996623397,0.35433249237335707
0.5208333333333334,249903.80688061126,55360.324983882754,27.36,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04245316702872515,0.373765983070972
0.5434782608695652,314651.9431569196,70815.31445505134,27.96,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.04521016590297222,0.377904910277865
0.5681818181818182,408039.5796957011,87993.22605840687,29.09,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.05789804179221392,0.34526962089229796
0.5952380952380952,548831.7064044668,122986.68173585321,30.15,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.06045420793816447,0.4236386396089206


==> Data/GDRadial_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-10,36184.22558779153,8098.1237289161945,21.42,$\sigma=0.5\quad n=50\quad d=0.2$,0.05264520924538374,0.14645990936261377
2.6366508987303556e-10,34660.67924725294,7757.150098224988,21.07,$\sigma=0.5\quad n=50\quad d=0.2$,0.05762975011020899,0.15325096601933244
6.951927961775591e-10,33137.13290671435,7416.17646753378,20.75,$\sigma=0.5\quad n=50\quad d=0.2$,0.039981167297810316,0.14520970554979645
1.8329807108324374e-09,31613.58656617576,7075.20283684257,20.31,$\sigma=0.5\quad n=50\quad d=0.2$,0.041962708346545696,0.15221927299362284
4.832930238571752e-09,30090.04022563717,6734.229206151363,20.0,$\sigma=0.5\quad n=50\quad d=0.2$,0.0420568329282105,0.150420286618071
1.274274985703132e-08,28566.49388509858,6393.255575460154,19.62,$\sigma=0.5\quad n=50\quad d=0.2$,0.05033895932137966,0.14126413400278062
3.3598182862837814e-08,27042.947544559986,6052.281944768945,19.23,$\sigma=0.5\quad n=50\quad d=0.2$,0.04278479190543294,0.1543019471979888
8.858667904100832e-08,25519.401204021393,5711.308314077734,18.97,$\sigma=0.5\quad n=50\quad d=0.2$,0.050353958271443844,0.14733662412340257
2.3357214690901212e-07,23995.854863482808,5370.33468338653,18.57,$\sigma=0.5\quad n=50\quad d=0.2$,0.043925749603658915,0.14160337266998674
6.158482110660254e-07,22472.308522944215,5029.36105269532,18.15,$\sigma=0.5\quad n=50\quad d=0.2$,0.04119991697371006,0.1520067781582802
1.6237767391887209e-06,20948.762182405622,4688.3874220041125,17.85,$\sigma=0.5\quad n=50\quad d=0.2$,0.04946804232895374,0.1445124160196569
4.281332398719396e-06,19425.215841867033,4347.413791312904,17.51,$\sigma=0.5\quad n=50\quad d=0.2$,0.03728737495839596,0.14319231964054638
1.1288378916846883e-05,17901.669501328444,4006.440160621697,17.09,$\sigma=0.5\quad n=50\quad d=0.2$,0.054118792060762644,0.14777473984877704
2.976351441631313e-05,16378.123160789854,3665.4665299304884,16.83,$\sigma=0.5\quad n=50\quad d=0.2$,0.04088999982923269,0.14568195606605616
7.847599703514606e-05,14854.576820251263,3324.492899239281,16.5,$\sigma=0.5\quad n=50\quad d=0.2$,0.03718225006014109,0.1417780310944192
0.00020691380811147902,13331.030479712668,2983.519268548072,16.07,$\sigma=0.5\quad n=50\quad d=0.2$,0.040759542025625706,0.14372743564669815
0.0005455594781168515,11807.48413917408,2642.545637856864,15.73,$\sigma=0.5\quad n=50\quad d=0.2$,0.03907841583713889,0.14060116240162054
0.00143844988828766,10283.93779863549,2301.572007165656,15.14,$\sigma=0.5\quad n=50\quad d=0.2$,0.05201954208314419,0.14214802357423267
0.003792690190732246,8760.391458096898,1960.5983764744478,14.62,$\sigma=0.5\quad n=50\quad d=0.2$,0.0342869171872735,0.13616686139224238
0.01,7236.845117558307,1619.624745783239,13.61,$\sigma=0.5\quad n=50\quad d=0.2$,0.04184824973344803,0.11967548714010827


==> Data/GDRadial_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,14188.530817257917,2825.6210868773696,15.49,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.022467334289103746,0.17723749973730538
24.0,14289.125401173149,2914.6023587731124,16.04,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.02054075011983514,0.19945379961740056
28.0,14354.267207679328,2896.643553843401,15.9,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.023762874770909548,0.19253754717121302
32.0,14397.77159049581,3121.294993106045,16.22,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.03067383309826255,0.16549893954312517
36.0,14427.341007370991,3092.8912404959756,16.14,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.02804454229772091,0.15506271132817345
40.0,14447.560038833608,3080.1986220331046,16.13,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.026024708058685064,0.14188841824589923
44.0,14461.300532747844,3104.535031546877,16.21,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.030068333726376295,0.135806606405706
48.0,14470.436629619186,3124.846810333748,16.45,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.030437250155955553,0.14451241601965686
52.0,14476.23299176793,3086.4844375800367,15.97,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.035727583803236485,0.11499231419200295
56.0,14479.567057690814,3240.018857433533,16.56,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.03839258290827274,0.137304498296761
60.0,14481.062007287876,3230.4304878974544,16.39,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.05100050009787083,0.11625033941516652
64.0,14481.16932402685,3296.209131171767,16.35,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.04588208394125104,0.1313296415417127
68.0,14480.221718479117,3265.135697805183,16.18,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.06169850006699562,0.12421877084524316
72.0,14478.468000456973,3289.904229997608,16.56,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.0700483750551939,0.10666666666666669
76.0,14476.096616322748,3322.2402507719125,16.6,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.06137875001877546,0.11891767800211264
80.0,14473.25187593147,3321.6325692846094,16.51,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.07426675036549568,0.1267264611657564
84.0,14470.04535192489,3265.0840175376798,16.42,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.08457433292642236,0.10168281044205033
88.0,14466.564023085502,3307.7938571544755,16.4,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.08797045890241861,0.11976407785072427
92.0,14462.876179952686,3320.0382412256276,16.71,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.10496404068544507,0.11218221108914055
96.0,14459.035766140802,3358.889640516589,16.49,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.09439604170620441,0.1010000500049881


==> Data/GDRadial_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.31622776601683794,53435.845809668564,12922.537141602603,25.29,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.07224691705778241,0.23668373818070373
0.3569698846826065,36621.54674034347,8707.562627292456,22.15,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.03913233429193497,0.20418599166426477
0.4029611320200401,25649.416831889444,5980.6078801379645,19.67,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.05849312478676438,0.18093751362938487
0.4548777947003777,18407.99535578623,4198.280529420008,17.69,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.07009904086589813,0.1555017944616977
0.5134832907437552,13568.355032874279,3019.8564657142556,16.05,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.06608004216104746,0.14240006242195885
0.5796393953384968,10289.643683696035,2230.732455740565,14.81,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.0574540002271533,0.13080558478177073
0.6543189129712967,8036.41814957185,1695.0030403528538,13.89,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.04444799991324544,0.12135181344447488
0.7386199822079361,6465.110354197923,1326.034167113302,13.17,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.033688291907310486,0.11106008929558556
0.8337822234717891,5353.291982291199,1068.1676336975572,12.76,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.030754042323678732,0.10552418459933029
0.9412049672680667,4555.4721701849885,885.3177397388171,12.48,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.04756062477827072,0.10681807436057351
1.0624678308940412,3975.3732769908293,753.8417789749483,12.41,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.03583941701799631,0.10926291154085103
1.1993539462092344,3548.4627706378337,658.0655508326322,12.43,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.0373840001411736,0.11214618886421275
1.3538761800225438,3230.886170934754,587.4619967532942,12.57,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.045852291863411665,0.1112418422840411
1.5283067326587687,2992.408656695609,534.8620641851561,12.84,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.042557583656162024,0.11166327448488544
1.7252105499420405,2811.8776543449385,495.3123734342803,13.09,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.03920525033026934,0.11814645935696025
1.9474830399087562,2674.2789744316688,465.33993346161105,13.31,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.034756415989249945,0.12284094997149357
2.1983926488622894,2568.80651161892,442.4743784544532,13.57,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.04495779098942876,0.13200474432857526
2.481628922836825,2487.581399383172,424.9341661855451,13.78,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.036924625281244516,0.13822832816420344
2.8013567611988677,2424.790948135666,411.417964599495,14.04,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.0403110827319324,0.1362706753843136
3.1622776601683795,2376.101658509066,400.9641243029223,14.26,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.028501708060503006,0.14186349962288583


==> Data/GD_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime
0.01,2179.6834055625477,286.93,58.21,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,16
0.05947368421052632,2798.8440700728966,404.51,55.49,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.10894736842105263,3461.6548805447774,514.15,52.75,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.15842105263157896,4228.190184749906,632.7,50.28,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.20789473684210527,5138.722562934867,776.6,48.38,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.2573684210526316,6243.608584243052,945.68,46.14,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.3068421052631579,7613.40676066241,1149.96,44.35,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.3563157894736842,9307.839607896409,1393.02,41.98,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.40578947368421053,11493.86228204723,1712.37,40.35,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.45526315789473687,14270.690760444508,2140.45,38.88,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.5047368421052632,17963.686473109283,2658.17,37.55,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.5542105263157895,23082.571985319035,3400.74,35.98,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.6036842105263158,29956.695683372553,4467.43,33.99,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.6531578947368422,39981.98849556211,5828.21,32.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.7026315789473684,55557.64413693751,8330.17,31.72,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.7521052631578947,80619.74283837918,11958.09,30.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.8015789473684211,122077.80025582208,19003.42,29.78,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.8510526315789474,198957.78503018396,31500.09,28.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.9005263157894737,375770.0808933486,69239.02,27.89,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0
0.95,899252.7158809238,264873.2,26.94,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0


==> Data/GD_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime
0.001,20877.730566022,3903.64,142.4,$\sigma=0.1\quad n=200\quad d=0.5$,10
0.0014384498882876629,20366.56894804391,3698.23,115.39,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.00206913808111479,19855.40733006582,3492.81,93.27,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.002976351441631319,19344.24571208773,3287.38,75.47,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.004281332398719396,18833.084094109643,3081.92,61.19,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.006158482110660267,18321.922476131553,2876.54,49.77,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.008858667904100823,17810.760858153462,2671.08,40.49,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.012742749857031334,17299.599240175372,2465.67,32.7,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.018329807108324356,16788.437622197285,2260.2,25.87,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.026366508987303583,16277.276004219195,2054.77,19.78,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.0379269019073225,15766.114386241105,1849.35,14.27,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.05455594781168517,15254.952768263016,1643.94,9.0,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.07847599703514611,14743.791150284926,1438.46,4.09,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.11288378916846883,14232.629532306837,1233.09,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.1623776739188721,13721.467914328747,1027.61,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.23357214690901212,13210.306296350656,822.19,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.3359818286283781,12699.144678372568,616.8,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.4832930238571752,12187.983060394477,411.32,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0
0.6951927961775606,11676.821442416389,205.86,1.0,$\sigma=0.1\quad n=200\quad d=0.5$,0
1.0,11165.659824438299,0.0,1.0,$\sigma=0.1\quad n=200\quad d=0.5$,0


==> Data/GD_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime
20,10974.595979733476,2109.26,48.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,9
35,13227.633025679566,2310.41,44.65,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
50,14478.442129018604,2414.85,41.73,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
65,15282.074310709751,2399.98,40.83,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
80,15845.953985917355,2492.62,38.96,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
95,16265.482038897331,2570.86,39.06,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
110,16590.93202436923,2510.96,38.1,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
125,16851.435768015657,2573.33,38.34,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
140,17065.099092559725,2582.5,37.83,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
155,17243.79776792853,2588.32,37.13,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
170,17395.66141766642,2605.06,37.56,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
185,17526.452159568635,2631.9,36.89,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
200,17640.373652160768,2602.55,37.77,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
215,17740.568180298233,2612.34,36.79,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
230,17829.43405411157,2645.77,37.12,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
245,17908.835023991203,2638.03,37.44,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
260,17980.24240623089,2645.88,37.03,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
275,18044.83394264693,2623.06,36.95,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
290,18103.564068392003,2642.82,37.0,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0
305,18157.21482356064,2660.99,36.95,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0


==> Data/GD_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime
0.01,2410104.066065299,253064.53,4166.74,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,32
0.012742749857031334,1442308.4553953172,155877.28,2564.36,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.016237767391887217,862408.4895922632,96024.63,1577.57,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.0206913808111479,515202.74363502907,59164.53,969.82,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.026366508987303583,307488.878024047,36464.27,595.47,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.03359818286283781,183333.02132909666,22484.43,365.04,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.04281332398719394,109190.42228863222,13874.98,223.14,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.0545559478116852,64958.17488034178,8572.71,135.78,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.06951927961775606,38598.17924118361,5307.44,81.96,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.08858667904100823,22907.70405262995,3296.51,49.01,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.11288378916846889,13581.071214750744,2058.08,28.9,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.14384498882876628,8047.104528892519,1295.38,16.87,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.18329807108324356,4772.412163826388,825.65,9.86,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.23357214690901212,2844.1986127012888,536.4,5.96,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.29763514416313175,1720.5718830375363,358.24,4.0,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.37926901907322497,1080.6606125710668,248.55,3.91,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.4832930238571752,733.1350405393364,181.02,3.95,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.615848211066026,559.07253076052,139.35,3.99,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
0.7847599703514611,480.2155666403666,113.78,4.06,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0
1.0,447.4090431975098,97.97,4.88,$\varepsilon=10^{-2}\quad n=200\quad d=0.5$,0


==> Data/GNConvexArmijo_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,1854256.417430465,327686.2945279425,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.19154129084199667,0.0
0.04892367906066536,2675331.8786866777,574564.378467438,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.0506455828435719,0.0
0.08787346221441125,3662145.8087981013,837724.7013288889,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.04380074981600046,0.0
0.12658227848101267,4905715.048556037,1180645.3979650615,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.039928791113197803,0.0
0.16556291390728478,6523303.99648121,1645274.8600577125,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.03434599982574582,0.0
0.20408163265306123,8611058.118194174,2124738.2708035447,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.03452012501657009,0.0
0.24271844660194175,11371750.409515617,2950089.1572672105,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.02468149969354272,0.0
0.2824858757062147,15175670.386625191,3983806.9050079114,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.022707124706357718,0.0
0.32051282051282054,20087181.456341244,5402356.698097492,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.028160125017166138,0.0
0.3597122302158273,26999265.572494153,7560348.612771182,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.03023358341306448,0.0
0.3968253968253968,36017570.40698265,9937049.96288158,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.04255041712895036,0.0
0.43478260869565216,48865958.808068976,13569187.803693276,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.031916541047394276,0.0
0.47619047619047616,69164200.32200056,18464152.946771257,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.031859083101153374,0.0
0.5154639175257731,97816783.93642782,26292442.26770906,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.03627758286893368,0.0
0.5494505494505495,134189180.1021601,38357398.597934626,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.03013379219919443,0.0
0.5882352941176471,196791235.4389346,59517111.425590895,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.026137749664485455,0.0
0.6329113924050633,317034654.5342353,86784793.98934394,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.03287020791321993,0.0
0.6666666666666666,469123580.6178455,139177672.94458604,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.02559520909562707,0.0
0.704225352112676,755353529.393657,224175498.03567886,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.02939104102551937,0.0
0.746268656716418,1374202408.3146389,468081680.2690824,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=50$,0.03156916704028845,0.0


==> Data/GNConvexArmijo_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-08,23095688.49984169,5917429.920484538,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.12980025028809905,0.0
2.4816289228368237e-08,21956098.606757395,5625451.470460629,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.1457397500053048,0.0
6.158482110660267e-08,20816508.713673096,5333473.02043672,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.1326089589856565,0.0
1.5283067326587687e-07,19676918.820588805,5041494.570412813,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10987554211169481,0.0
3.792690190732254e-07,18537328.92750451,4749516.120388905,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.15010220790281892,0.0
9.412049672680671e-07,17397739.03442022,4457537.670364996,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.13426220789551735,0.0
2.335721469090121e-06,16258149.141335925,4165559.220341089,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.1514418749138713,0.0
5.796393953384974e-06,15118559.248251628,3873580.7703171815,4.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.12974316719919443,0.0
1.438449888287663e-05,13978969.355167337,3581602.320293273,3.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.12154633412137628,0.0
3.5696988468260624e-05,12839379.462083044,3289623.8702693647,3.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10557054076343775,0.0
8.858667904100833e-05,11699789.568998747,2997645.420245456,3.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.12014604173600674,0.0
0.0002198392648862289,10560199.675914455,2705666.970221549,3.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10990266688168049,0.0
0.0005455594781168515,9420609.782830162,2413688.52019764,3.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.11487908288836479,0.0
0.0013538761800225446,8281019.889745867,2121710.0701737315,3.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.1352131674066186,0.0
0.003359818286283781,7141429.996661575,1829731.6201498243,2.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10364620899781585,0.0
0.0083378222347179,6001840.103577279,1537753.1701259157,2.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10254487488418818,0.0
0.0206913808111479,4862250.210492986,1245774.7201020077,2.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.11206716578453779,0.0
0.05134832907437549,3722660.3174086935,953796.2700780999,1.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.1174550000578165,0.0
0.12742749857031346,2583070.424324398,661817.8200541914,1.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.0941397501155734,0.0
0.31622776601683794,1443480.5312401052,369839.37003028364,1.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.08999312529340386,0.0


==> Data/GNConvexArmijo_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,7615381.170605791,1931079.1126778245,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.012755333445966244,0.0
25.0,7845384.992665555,1929534.5829692811,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.01450200006365776,0.0
30.0,8008189.196293439,2018400.7742035212,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.0275475000962615,0.0
35.0,8129819.835862134,2088163.553105071,1.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.020946749951690435,0.0
40.0,8224327.120698939,2065498.152959579,3.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.03595570893958211,0.0
45.0,8299984.130865493,2130233.8601938686,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.04353162506595254,0.0
50.0,8361989.278039845,2166005.7960158167,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.024974749889224768,0.0
55.0,8413778.337806543,2117128.8955676616,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.0335940420627594,0.0
60.0,8457715.931926342,2151477.91905354,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.039705291390419006,0.0
65.0,8495484.388030082,2154271.04187219,3.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.05514220800250769,0.0
70.0,8528314.241521606,2152346.3556304174,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.04773558396846056,0.0
75.0,8557126.965011586,2174106.212555206,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.06617254205048084,0.0
80.0,8582626.661413822,2207748.7173606884,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.0633863341063261,0.0
85.0,8605360.853345726,2186511.567926315,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.08473870903253555,0.0
90.0,8625761.89704017,2198691.955126207,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.0940774162299931,0.0
95.0,8644175.87604316,2230717.460856254,1.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.11721341591328382,0.0
100.0,8660883.187440632,2219036.2201817017,3.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.1332453340291977,0.0
105.0,8676113.485339763,2218389.7055679867,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.12320945877581835,0.0
110.0,8690056.710849494,2226238.1630887594,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.13643820909783244,0.0
115.0,8702871.356671177,2266501.667372269,2.0,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.2$,0.13978316681459546,0.0


==> Data/GNConvexArmijo_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,83353209125.93904,21488844132.441856,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.12862516660243273,0.0
0.01438449888287663,19477119899.93585,5020950926.96408,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.12026937492191792,0.0
0.0206913808111479,4553244096.300057,1173602920.8924024,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.12074091704562306,0.0
0.029763514416313176,1065412308.9277647,274531320.17889214,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.12061366718262434,0.0
0.04281332398719394,249770828.86342216,64321424.77749566,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.13012837525457144,0.0
0.06158482110660264,58785528.11393048,15119881.236133182,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.12151495879516006,0.0
0.08858667904100823,13947518.750955557,3578297.837011501,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.10944449994713068,0.0
0.12742749857031335,3363855.9362328183,858595.350574331,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.12339654192328453,0.0
0.18329807108324356,838281.080888767,211793.03029808094,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.10369270807132125,0.0
0.26366508987303583,222508.39273708838,55133.29660121452,3.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.11531187500804663,0.0
0.37926901907322497,66178.85899192542,15842.886608165672,2.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.10918258409947157,0.0
0.5455594781168517,23622.41539291609,5361.304488850723,2.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.10325970780104399,0.0
0.7847599703514611,10762.253313204625,2282.6736909862166,2.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.09326308313757181,0.0
1.1288378916846884,6347.183634841836,1258.9112044577785,2.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.12985750008374453,0.0
1.623776739188721,4633.877780796162,872.539044642244,2.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.10272508300840855,0.0
2.3357214690901213,3904.058281897408,711.1284890046444,2.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.10103874979540706,0.0
3.359818286283781,3574.2805590000544,639.0340369032141,1.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.0877857911400497,0.0
4.832930238571752,3420.2591858050837,605.5726703183875,1.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.09486279124394059,0.0
6.951927961775605,3347.0731867520303,589.7236769787202,1.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.0954391248524189,0.0
10.0,3311.9952092623485,582.1393315126577,1.0,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.09588508307933807,0.0


==> Data/GNConvex_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,13331.716018919318,2341.6726207203355,70.32,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,0.6229578326456249,0.07369058983549413
0.04892367906066536,20092.44909376336,4233.716330618923,94.87,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,0.5623819162137806,0.24315061633115845
0.08787346221441125,28321.68102162477,6293.944404212779,116.04,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,0.5933623751625419,0.4380673810077969
0.12658227848101267,38869.46784915258,9027.175500947797,139.17,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,0.7013623751699924,0.6458969176910727
0.16556291390728478,52815.291785613,12749.279990347142,165.59,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,0.8256596252322197,0.8946637537774917
0.20408163265306123,71092.3788489232,16662.68270366235,189.45,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,0.8443322503007948,1.147273887847786
0.24271844660194175,95611.18899239437,23447.533740696963,224.73,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,1.134836666751653,1.7600995724817685
0.2824858757062147,129868.02331122446,32053.96827496996,262.54,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,1.2830127920024097,2.526922510433862
0.32051282051282054,174682.8027423652,43966.950628140046,307.77,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,1.5164648331701756,2.9246032278591296
0.3597122302158273,238546.33044291855,62004.159234445455,365.26,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,1.7708033751696348,3.9320136461018693
0.3968253968253968,322866.16724439425,82485.8352877385,421.05,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,2.0047935829497874,5.067929966111819
0.43478260869565216,444372.64851512975,113782.46908986635,494.65,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,2.440293500199914,5.997598425093736
0.47619047619047616,638609.9902050281,156041.02058248583,578.42,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,3.024231166113168,7.8741641211026705
0.5154639175257731,916014.391980416,224609.0001920168,693.91,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,3.3920570835471153,9.85057138269941
0.5494505494505495,1271868.6919691288,330635.4519674801,836.05,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,4.00347629096359,15.696756243429935
0.5882352941176471,1890923.4310942984,514681.58220397495,1034.91,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,4.981152750086039,23.83492512166874
0.6329113924050633,3095178.359877414,759481.91486768,1267.07,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,6.05197370890528,24.427659662064567
0.6666666666666666,4637239.155642012,1227510.2866630726,1610.09,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,7.676486125215888,31.795648310974116
0.704225352112676,7577696.23893599,1987932.9445856356,2036.11,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,9.681580416858196,46.585051781606396
0.746268656716418,14053657.843023213,4192392.7993188836,2920.86,$\sigma=0.3\quad \varepsilon=10^{-3}\quad n=50$,13.945454875007272,82.50162412848843


==> Data/GNConvex_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-08,187894.0605091811,46539.5880435655,482.53,$\sigma=0.3\quad n=100\quad d=0.2$,5.170453625265509,1.6396264048479907
2.4816289228368237e-08,178622.97199721492,44243.226791415895,459.98,$\sigma=0.3\quad n=100\quad d=0.2$,4.7524574170820415,1.5606253602807802
6.158482110660267e-08,169351.8834852487,41946.86553926627,437.39,$\sigma=0.3\quad n=100\quad d=0.2$,4.307785250246525,1.4841175999579852
1.5283067326587687e-07,160080.79497328255,39650.504287116666,414.8,$\sigma=0.3\quad n=100\quad d=0.2$,4.271296457853168,1.4048976381706155
3.792690190732254e-07,150809.70646131635,37354.14303496704,392.16,$\sigma=0.3\quad n=100\quad d=0.2$,3.923775083851069,1.3279984179131383
9.412049672680671e-07,141538.6179493502,35057.78178281744,369.63,$\sigma=0.3\quad n=100\quad d=0.2$,3.8294502906501293,1.2568724210628073
2.335721469090121e-06,132267.52943738404,32761.420530667816,346.96,$\sigma=0.3\quad n=100\quad d=0.2$,3.727549707982689,1.1779900704422794
5.796393953384974e-06,122996.44092541785,30465.05927851821,324.4,$\sigma=0.3\quad n=100\quad d=0.2$,3.568080000113696,1.0997704076283148
1.438449888287663e-05,113725.35241345169,28168.6980263686,301.8,$\sigma=0.3\quad n=100\quad d=0.2$,3.647920874878764,1.0237581785171772
3.5696988468260624e-05,104454.26390148552,25872.336774218988,279.11,$\sigma=0.3\quad n=100\quad d=0.2$,3.099152292124927,0.9503741953099901
8.858667904100833e-05,95183.17538951934,23575.975522069362,256.55,$\sigma=0.3\quad n=100\quad d=0.2$,2.669979624915868,0.870779866417211
0.0002198392648862289,85912.08687755319,21279.614269919755,233.96,$\sigma=0.3\quad n=100\quad d=0.2$,2.5084552918560803,0.7992319545486887
0.0005455594781168515,76640.99836558702,18983.253017770145,211.07,$\sigma=0.3\quad n=100\quad d=0.2$,2.254799290560186,0.7153800995755243
0.0013538761800225446,67369.90985362083,16686.891765620523,186.92,$\sigma=0.3\quad n=100\quad d=0.2$,1.9346487922593951,0.6304848222686341
0.003359818286283781,58098.82134165467,14390.530513470912,158.9,$\sigma=0.3\quad n=100\quad d=0.2$,1.638945917133242,0.53795347326134
0.0083378222347179,48827.73282968849,12094.169261321298,133.6,$\sigma=0.3\quad n=100\quad d=0.2$,1.375907541718334,0.4487918687032346
0.0206913808111479,39556.64431772233,9797.808009171684,107.83,$\sigma=0.3\quad n=100\quad d=0.2$,1.1312301671132445,0.36599249316141036
0.05134832907437549,30285.55580575616,7501.446757022072,83.13,$\sigma=0.3\quad n=100\quad d=0.2$,0.9120352920144796,0.27912380946472654
0.12742749857031346,21014.467293789978,5205.085504872456,57.83,$\sigma=0.3\quad n=100\quad d=0.2$,0.6884529171511531,0.19646111497436253
0.31622776601683794,11743.378781823814,2908.7242527228436,32.36,$\sigma=0.3\quad n=100\quad d=0.2$,0.42631291691213846,0.11504939650586457


==> Data/GNConvex_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,64405.77378700611,15024.08694579391,176.7,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.48612829204648733,2.071133979151508
25.0,65846.41378987652,15069.90016103582,177.83,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.5681819589808583,1.7590203311083488
30.0,66840.17788993995,15789.605023905551,182.58,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.5653673331253231,1.6501104952289247
35.0,67565.53744055693,16328.741736194943,186.34,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.6927427090704441,1.4790947272305488
40.0,68117.21122323094,16176.75454135683,185.88,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.7539538750424981,1.3552948913148908
45.0,68550.12474895817,16697.510544480585,189.07,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.8287689168937504,1.3555165998707843
50.0,68898.31314823528,16980.660302267344,191.22,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.9924807078205049,1.1238983382617287
55.0,69183.98420808637,16622.50729572003,189.39,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,0.9599336250685155,1.069588328245588
60.0,69422.24046592423,16890.388848995426,191.24,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,1.0706340000033379,0.9308538493710431
65.0,69623.70679184159,16909.718764236863,191.4,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,1.2018490419723094,0.9565299237083463
70.0,69796.07268711424,16908.8979832642,191.57,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,1.6310587087646127,1.036140371130702
75.0,69945.03853733487,17092.877960990256,192.68,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,1.7395167080685496,0.9834879179982258
80.0,70074.91825397845,17344.382963246895,194.4,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,1.925931042060256,0.8913727921276566
85.0,70189.0355300716,17167.015845197722,193.42,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,2.134794124867767,0.8292847106471524
90.0,70289.9916889469,17302.021362608448,194.43,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,2.2312197503633797,0.7183391337739515
95.0,70379.85116192949,17561.64814236641,195.77,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,2.378187125083059,0.7668451702602783
100.0,70460.27269094289,17452.345516337067,195.26,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,2.469552000053227,0.66036720730579
105.0,70532.60391130502,17459.2744314722,195.39,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,2.5865430417470634,0.7040854803476376
110.0,70597.9506999014,17518.505605805538,195.56,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,2.8226923341862857,0.7153892773740868
115.0,70657.22880213361,17844.58566314818,197.54,$\sigma=0.3\quad \varepsilon=10^{-3}\quad d=0.2$,2.699612000025809,0.8266300089623966


==> Data/GNConvex_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.1,4324975.816047534,1109518.1100908509,1579.32,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,15.961496249772608,5.32527573146796
0.12742749857031338,1678522.94945524,429297.6752871651,981.23,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,9.642893542069942,3.3063714127713966
0.16237767391887217,660500.0464284885,168117.55303487967,612.9,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,6.20878466591239,2.0700119552672867
0.20691380811147897,265585.5926936593,67093.26054023298,386.04,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,3.7978419582359493,1.2980109102901731
0.26366508987303583,110381.21041360415,27566.648300607267,246.3,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,2.3754290831275284,0.8306623862918074
0.33598182862837817,48175.672217846026,11829.496299861321,160.22,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,1.6327493330463767,0.5461675474604747
0.42813323987193935,22525.290128001317,5401.500871448051,107.11,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,1.1039793752133846,0.36484257017253485
0.5455594781168519,11529.63405675538,2680.6522444253583,74.35,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.8069305000826716,0.26145474916051126
0.6951927961775606,6578.882057334788,1474.4895876101555,54.2,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.6164830839261413,0.19488406291895183
0.8858667904100825,4220.582435799038,909.7308006909386,41.51,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.44312370801344514,0.15208649851417788
1.1288378916846888,3030.155621896688,629.4556022288889,33.76,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.47388900024816394,0.13567638264665227
1.438449888287663,2396.3744938195036,482.4608454050556,28.99,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.40777608286589384,0.12018084016778359
1.8329807108324356,2043.738519794034,401.6483099796606,25.99,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.4135385830886662,0.10298082590973187
2.3357214690901213,1840.8580048297542,355.5642445023222,24.1,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.3899122499860823,0.10298573010888745
2.9763514416313175,1721.3340502597553,328.5807543074274,22.87,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.3595411251299083,0.09914279060674522
3.79269019073225,1649.780941098981,312.49297239703145,22.18,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.37787145795300603,0.09574798571080628
4.832930238571752,1606.4946759790298,302.78633515919375,21.65,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.3766755829565227,0.09574271077563382
6.158482110660261,1580.1325810544874,296.88475095692536,21.47,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.38004933297634125,0.09369518599580172
7.847599703514611,1564.0096720482484,293.2791829310392,21.26,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.32883216673508286,0.09279062996930784
10.0,1554.1229386047173,291.06966575632885,21.18,$\varepsilon=10^{-3}\quad n=100\quad d=0.2$,0.29945716680958867,0.09252900173251713


==> Data/GNSaturating_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.1,152149.68887115215,15034.887897591672,54.47,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.273458959069103,0.2185604878945114
0.12626262626262627,219384.77577914696,22526.87196244989,62.52,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.3252799576148391,0.29728739963173345
0.1524390243902439,311994.5239618262,31519.61856942627,70.12,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.3454889999702573,0.37800112233278954
0.17857142857142858,439721.4363729009,45223.962022731524,79.3,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.38140916684642434,0.4934930126509934
0.20491803278688525,618029.5955922946,64511.7970937964,89.45,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.4592074169777334,0.5407392993846387
0.23148148148148148,868119.7394117723,88969.64405509029,99.74,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.4354774169623852,0.6132575710782937
0.25773195876288657,1212642.1609075747,121692.03928247951,110.74,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.5415617078542709,0.8658060995512807
0.2840909090909091,1696157.499713753,178948.26896281244,125.83,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.6153986249119043,1.2176359775143695
0.30864197530864196,2321138.1213192423,223105.65777578542,135.8,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.5994966668076813,1.1416804909581066
0.33557046979865773,3282545.7158999946,333389.596027828,154.88,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.6313721248880029,1.6108395452074178
0.36231884057971014,4649063.024989001,462385.84915629996,172.77,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.766328209079802,1.9192725368501133
0.3875968992248062,6489481.658453703,667171.1103770569,195.28,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.8678361251950264,2.2157872486574908
0.4132231404958678,9151994.026203258,894589.4594862065,215.74,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,0.9604470422491431,2.369316484993216
0.43859649122807015,12950538.63159139,1308980.9195383252,244.33,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,1.159149750135839,2.9809175931195577
0.4672897196261682,19363140.974955946,1945016.5814801655,276.44,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,1.252424499951303,4.250426478898941
0.49019607843137253,26925261.11635455,2690643.7050512256,309.01,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,1.3573513333685696,4.469142122726835
0.5208333333333334,42436278.616567016,4431654.635418672,365.16,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,1.6826412500813603,5.327131242303616
0.5434782608695652,60108534.77098149,6496766.641393091,411.38,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,1.8017784170806408,7.186713048706234
0.5681818181818182,89062460.73664774,9040952.645227779,458.01,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,2.090156624559313,8.556225154172187
0.5952380952380952,139567802.0040217,15054257.121833203,540.67,$\sigma=0.5\quad \varepsilon=10^{-4}\quad n=50$,2.3538419171236455,10.229745249945761


==> Data/GNSaturating_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-10,1450410.8793853163,152685.72967153732,213.63,$\sigma=0.5\quad n=50\quad d=0.2$,0.9682139162905514,1.3142309653569382
2.6366508987303556e-10,1389340.947621724,146256.8568432621,204.84,$\sigma=0.5\quad n=50\quad d=0.2$,0.9224571660161018,1.2559933088672055
6.951927961775591e-10,1328271.015858132,139827.98401498684,195.96,$\sigma=0.5\quad n=50\quad d=0.2$,0.9133530827239156,1.2055360516040872
1.8329807108324374e-09,1267201.0840945395,133399.11118671155,187.19,$\sigma=0.5\quad n=50\quad d=0.2$,0.8133932910859585,1.1495009896700938
4.832930238571752e-09,1206131.1523309473,126970.23835843633,178.32,$\sigma=0.5\quad n=50\quad d=0.2$,0.807405499741435,1.0961714825664455
1.274274985703132e-08,1145061.2205673552,120541.36553016104,169.52,$\sigma=0.5\quad n=50\quad d=0.2$,0.7640456669032574,1.0402486105336413
3.3598182862837814e-08,1083991.2888037628,114112.49270188581,160.66,$\sigma=0.5\quad n=50\quad d=0.2$,0.7520065419375896,0.9910936719940586
8.858667904100832e-08,1022921.3570401703,107683.61987361054,151.85,$\sigma=0.5\quad n=50\quad d=0.2$,0.6768836667761207,0.9292524420253633
2.3357214690901212e-07,961851.4252765782,101254.7470453353,143.04,$\sigma=0.5\quad n=50\quad d=0.2$,0.642079584300518,0.8766234578590097
6.158482110660254e-07,900781.4935129859,94825.87421706005,134.18,$\sigma=0.5\quad n=50\quad d=0.2$,0.6176169170066714,0.8250350466997316
1.6237767391887209e-06,839711.5617493936,88397.00138878476,125.36,$\sigma=0.5\quad n=50\quad d=0.2$,0.5677511254325509,0.7694311161008778
4.281332398719396e-06,778641.6299858013,81968.12856050952,116.54,$\sigma=0.5\quad n=50\quad d=0.2$,0.5468439590185881,0.7162500550884038
1.1288378916846883e-05,717571.6982222091,75539.25573223426,107.65,$\sigma=0.5\quad n=50\quad d=0.2$,0.5015554577112198,0.6549539269785674
2.976351441631313e-05,656501.7664586169,69110.38290395902,98.89,$\sigma=0.5\quad n=50\quad d=0.2$,0.44908804120495915,0.6011596537467641
7.847599703514606e-05,595431.8346950246,62681.510075683764,90.05,$\sigma=0.5\quad n=50\quad d=0.2$,0.4084467077627778,0.5543901918761595
0.00020691380811147902,534361.9029314322,56252.6372474085,81.2,$\sigma=0.5\quad n=50\quad d=0.2$,0.343556166626513,0.4894854028425767
0.0005455594781168515,473291.97116784006,49823.76441913324,72.35,$\sigma=0.5\quad n=50\quad d=0.2$,0.2813989999704063,0.44138784795600383
0.00143844988828766,412222.0394042479,43394.89159085799,63.58,$\sigma=0.5\quad n=50\quad d=0.2$,0.2462711245752871,0.3929119468529787
0.003792690190732246,351152.1076406556,36966.01876258273,54.69,$\sigma=0.5\quad n=50\quad d=0.2$,0.230897415895015,0.3362583782892212
0.01,290082.1758770633,30537.145934307468,45.93,$\sigma=0.5\quad n=50\quad d=0.2$,0.18280404200777411,0.28257652936770056


==> Data/GNSaturating_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,568544.333424218,50575.0351904118,81.5,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.2600097078830004,0.987855549085283
24.0,573085.1461348619,52840.08243951858,82.84,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.28145462460815907,0.9455606001123611
28.0,575928.1775414838,52075.65582007518,82.72,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.28975720796734095,0.7948165406767359
32.0,577731.7105816879,58113.2089240441,86.04,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.3016945421695709,0.7747166311535196
36.0,578868.6674135014,57417.65478039642,85.58,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.31230820808559656,0.769780238874457
40.0,579562.6033508676,56780.15999340321,85.5,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.34175841603428125,0.6377834089780612
44.0,579953.8067541012,57365.66878151026,85.96,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.3854727088473737,0.5722399722656447
48.0,580133.6603869945,57863.31155594096,86.21,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.36522520799189806,0.5255675143320905
52.0,580163.5498986011,56773.501399348854,85.69,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.41156837483868003,0.49781238606243194
56.0,580085.7801463048,61036.44791700811,87.86,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.4589249170385301,0.49237006694993435
60.0,579930.1391114151,60713.385886652,87.72,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.4399686246179044,0.4417778590736262
64.0,579717.9844975919,62584.26867835832,88.71,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.5175221250392497,0.44660221154124996
68.0,579464.8655553996,61791.86560959045,88.2,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.5836043749004602,0.5314360191257668
72.0,579182.2496981377,62456.935361751595,88.56,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.5800490826368332,0.49814200239033707
76.0,578878.6859311396,63342.92253406312,89.1,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.6910901661030948,0.4719399037242694
80.0,578560.6048130415,63280.92215883535,89.06,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.7190585830248892,0.42231205849167364
84.0,578232.8784681627,61638.02315102564,88.28,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.7945405831560493,0.3790152045136518
88.0,577899.2189570781,62867.52526056601,88.83,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.8711135420016944,0.39210774647854746
92.0,577562.4657625254,63214.746019920225,89.03,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.8799691251479089,0.3937529861999959
96.0,577224.7959545852,64259.26797442538,89.6,$\sigma=0.5\quad \varepsilon=10^{-4}\quad d=0.2$,0.8988573751412332,0.3159081825435673


==> Data/GNSaturating_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.31622776601683794,4083050.803168914,486534.96573178424,180.72,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.8367830417118967,1.0667689344914202
0.3569698846826065,2319683.680481811,269125.8047752205,147.28,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.6907085827551782,0.8799770428594123
0.4029611320200401,1362193.8528647774,153197.55446652733,121.17,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.591669708956033,0.7230763403261056
0.4548777947003777,830197.6868429092,90109.54617538201,100.6,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.4727295828051865,0.6106793699882884
0.5134832907437552,526973.0285099713,54976.87674782448,84.58,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.39395825006067753,0.5191640522333121
0.5796393953384968,349305.22989061644,34907.317915445936,72.18,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.3383324998430908,0.44797637022819436
0.6543189129712967,242137.55894329835,23123.474545960093,62.33,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.2901108330115676,0.3944194045260282
0.7386199822079361,175549.10023186705,16002.510498112335,54.7,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.24556695809587836,0.3534819584497842
0.8337822234717891,132940.4038283424,11571.209732087278,48.65,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.24071108317002654,0.322043663518041
0.9412049672680667,104894.18882605284,8732.421741094937,44.02,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.19167149998247623,0.2947280890323256
1.0624678308940412,85939.17103234767,6862.349446535219,40.3,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.21547233313322067,0.27542437411853343
1.1993539462092344,72816.72522309507,5597.843405247603,37.46,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.17513958411291242,0.25521628775482486
1.3538761800225438,63536.0774217007,4722.229760122902,35.19,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.1715931249782443,0.2435822719992636
1.5283067326587687,56849.5143578321,4102.939710166826,33.41,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.1587337921373546,0.23272431342815483
1.7252105499420405,51955.03377588422,3656.7895358513993,32.06,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.1616858341731131,0.23260492364748106
1.9474830399087562,48324.34673470498,3330.2662997245147,30.99,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.1578562087379396,0.22940194533885833
2.1983926488622894,45601.25875504184,3088.1020523693123,30.12,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.16524795908480883,0.22395887068293535
2.481628922836825,43540.32858294857,2906.511620918817,29.49,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.1547401249408722,0.21201057720897992
2.8013567611988677,41969.03139500555,2769.1047335611765,28.87,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.13102595880627632,0.21492540401946275
3.1622776601683795,40763.910611621766,2664.361617467686,28.54,$\varepsilon=10^{-4}\quad n=50\quad d=0.2$,0.16821062518283725,0.208127777380079


==> Data/GN_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,37511.875284202375,11698.61422420919,86.91,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.20574666699394584,1.6896652588216068
0.0488997555012225,68589.68266951157,16548.68779283038,84.63,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.18414420820772648,1.7138564818572295
0.08771929824561403,102912.34702713901,21002.26113925398,93.25,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.17807820904999971,1.8340425625410446
0.12658227848101267,144424.99416545223,25708.311403302858,104.58,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.22130045760422945,2.0666265880766788
0.1652892561983471,195147.5837850456,31568.461414224854,121.76,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.2582792919129133,2.601208732241007
0.20408163265306123,257823.5073029787,39130.001500341416,139.93,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.29514275025576353,3.21980158118823
0.24096385542168675,331119.0971758549,45577.576708456276,154.73,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.2973757917061448,3.7658179521167576
0.28169014084507044,431522.2944567202,53362.23277100765,183.35,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.35229162499308586,4.196375901545369
0.31746031746031744,540827.2674273037,63443.42076249375,216.81,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.41453729197382927,5.909600047995865
0.35714285714285715,691436.7199089708,72407.01146595302,227.64,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.47019058279693127,5.559131535981447
0.39215686274509803,856795.4299820007,87447.9272001842,269.54,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.5383837907575071,7.220655276791895
0.43478260869565216,1111554.958538562,108749.8681103613,329.15,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.6538213333114982,8.173761605765048
0.47619047619047616,1433575.3731421044,129371.63628489437,380.63,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.7740296665579081,10.41196529057417
0.5128205128205128,1801225.5516351806,154533.8439064055,441.83,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,0.8676485000178218,16.111380349544135
0.5405405405405406,2147800.355671731,171756.64526336905,515.25,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,1.0412848750129342,19.629684668940055
0.5882352941176471,2935028.106853616,253949.77768472693,720.66,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,1.5604461249895394,30.820242003782464
0.625,3776856.7528350814,289120.2273518159,766.63,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,1.533156624995172,34.13679449485318
0.6666666666666666,5114336.520404749,391494.33867705683,1021.99,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,1.9656672501005232,42.222062055783404
0.6896551724137931,6110441.2654763255,452202.05247906,1188.26,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,2.3946246248669922,63.85964980116374
0.7407407407407407,9450738.36298672,632189.5141171793,1599.43,$\sigma=0.5\quad \varepsilon=0.1\quad n=20$,3.2914903750643134,84.09089509199994


==> Data/GN_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-08,2505877600707.553,369005017134.16077,530.11,$\sigma=0.5\quad n=20\quad d=0.2$,1.061691917013377,30.575546098016286
2.6366508987303555e-08,950401739537.9213,139952170881.5719,508.01,$\sigma=0.5\quad n=20\quad d=0.2$,0.9515843340195715,30.101395970850582
6.951927961775605e-08,360457935480.0337,53079522567.42207,486.45,$\sigma=0.5\quad n=20\quad d=0.2$,0.940862291958183,29.73376944577571
1.8329807108324375e-07,136710527606.67206,20131418457.021255,452.21,$\sigma=0.5\quad n=20\quad d=0.2$,0.7997021251358092,22.98560944186909
4.832930238571752e-07,51850067702.36561,7635223330.747078,430.26,$\sigma=0.5\quad n=20\quad d=0.2$,0.873003083281219,22.348600028465388
1.2742749857031322e-06,19665124316.35653,2895803663.0574474,410.47,$\sigma=0.5\quad n=20\quad d=0.2$,0.7716104169376194,22.08021855677954
3.359818286283781e-06,7458372409.417557,1098288614.716449,392.26,$\sigma=0.5\quad n=20\quad d=0.2$,0.7716869171708822,21.97008811355047
8.858667904100832e-06,2828729587.6025996,416546845.5627984,365.6,$\sigma=0.5\quad n=20\quad d=0.2$,0.6824975842610002,18.493203774862423
2.3357214690901213e-05,1072849495.9134473,157983313.51464885,333.19,$\sigma=0.5\quad n=20\quad d=0.2$,0.5800132500007749,16.494306914995263
6.158482110660255e-05,406898575.92829746,59918176.34663868,302.77,$\sigma=0.5\quad n=20\quad d=0.2$,0.5923628336749971,12.582863567390197
0.0001623776739188721,154324023.75461736,22725107.967646144,276.08,$\sigma=0.5\quad n=20\quad d=0.2$,0.4961692909710109,11.109552537152771
0.00042813323987193956,58530321.10884675,8618929.407222275,241.19,$\sigma=0.5\quad n=20\quad d=0.2$,0.48479491705074906,7.862796878177304
0.0011288378916846883,22198737.472993203,3268892.9017385677,225.81,$\sigma=0.5\quad n=20\quad d=0.2$,0.44106187485158443,7.4656749206084525
0.002976351441631313,8419293.386046182,1239789.8042978158,209.18,$\sigma=0.5\quad n=20\quad d=0.2$,0.4026274159550667,6.585864569000195
0.007847599703514606,3193177.1438154234,470213.86293301784,190.32,$\sigma=0.5\quad n=20\quad d=0.2$,0.34999820915982127,5.61273587837554
0.0206913808111479,1211073.1630619166,178337.5505492373,165.59,$\sigma=0.5\quad n=20\quad d=0.2$,0.3194101247936487,3.6025831080635813
0.05455594781168514,459322.5305804014,67637.907860731,149.68,$\sigma=0.5\quad n=20\quad d=0.2$,0.2952640000730753,3.232939057497829
0.143844988828766,174206.80561146038,25652.962966504638,129.16,$\sigma=0.5\quad n=20\quad d=0.2$,0.3099708338268101,2.845862493750064
0.3792690190732246,66071.2442801385,9729.374100627974,102.9,$\sigma=0.5\quad n=20\quad d=0.2$,0.22032841574400663,2.415459468598976
1.0,25058.776007075532,3690.050171341608,73.0,$\sigma=0.5\quad n=20\quad d=0.2$,0.13409754121676087,2.2735190539973247


==> Data/GN_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,250587.76007075532,36900.50171341607,136.45,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.2823182079009712,2.9214765534786094
25.0,301722.5395380935,45926.52505367103,149.61,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.3563669170252979,3.0128980310416322
30.0,351914.096532366,56803.56054491164,158.81,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.3947169170714915,3.19139293865373
35.0,401391.53687441355,68564.31221785182,164.35,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.48884599981829524,3.1534613017790756
40.0,450304.05080811324,79303.13745725622,172.83,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.5488441661000252,3.414143340206259
45.0,498755.1741186797,89023.86293115393,185.92,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.6490851249545813,3.620053015963142
50.0,546820.222669669,100691.41084731641,187.91,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.7765969168394804,3.6274513132918864
55.0,594556.0072547278,110292.38579896609,195.06,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.8468463337048888,3.9901854340343386
60.0,642006.6326032393,121674.87284340056,201.69,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,0.9870148338377476,4.366462983914898
65.0,689207.1513241066,133005.39495690897,211.96,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,1.3616048330441117,3.716545588461295
70.0,736185.9690493852,142025.36024355853,207.81,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,1.5418799580074847,4.408501772573975
75.0,782966.4856818423,153079.0044039096,213.73,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,1.633632999844849,3.451887347904949
80.0,829568.2497829437,164074.1069546254,220.84,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,1.8364647501148283,3.656451887286418
85.0,876007.7917322303,170934.9770470105,229.5,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,1.9709281669929624,4.853271311625019
90.0,922299.2385674763,185287.9037026091,239.03,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,2.32187895802781,4.881576475780021
95.0,968454.7765924848,195791.558734636,236.46,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,2.3874696660786867,4.643718903263338
100.0,1014485.005427434,206073.05811871853,243.39,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,2.84157224977389,4.342598370337811
105.0,1060399.2131006168,216833.64023697027,252.42,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,3.0092027923092246,5.307269266836483
110.0,1106205.5926918895,228356.4652651615,249.07,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,2.8612181250937283,4.607114721884627
115.0,1151911.4150248666,240737.4661615889,254.77,$\sigma=0.5\quad \varepsilon=0.1\quad d=0.2$,3.2263443330302835,4.3754562244087385


==> Data/GN_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.03162277660168379,1153082.2014561119,554728.591953635,7630.69,$\varepsilon=0.1\quad n=20\quad d=0.2$,14.02253129100427,88.61438843310796
0.0379269019073225,827752.0518139118,390754.72152605274,5308.04,$\varepsilon=0.1\quad n=20\quad d=0.2$,10.254038958344609,61.643800707423665
0.04548777947003778,601738.2857077529,276780.4619977273,3693.43,$\varepsilon=0.1\quad n=20\quad d=0.2$,7.14397329185158,42.895318326636
0.0545559478116852,444836.48118325934,197574.03865341793,2571.02,$\varepsilon=0.1\quad n=20\quad d=0.2$,5.016764041036367,29.86850636920555
0.06543189129712969,336079.2347751011,142550.19857258126,1791.02,$\varepsilon=0.1\quad n=20\quad d=0.2$,3.6582703748717904,20.810642091065432
0.07847599703514614,260934.78095294,104355.62763846511,1248.9,$\varepsilon=0.1\quad n=20\quad d=0.2$,2.3725900421850383,14.513160172127163
0.09412049672680665,209366.49954110786,77886.35520333356,872.3,$\varepsilon=0.1\quad n=20\quad d=0.2$,1.723006334155798,10.141190135962216
0.11288378916846889,174494.84666141123,59605.8967433728,611.17,$\varepsilon=0.1\quad n=20\quad d=0.2$,1.2570822080597281,7.109959652672177
0.13538761800225438,151684.68245705933,47073.147913984125,430.87,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.9703044579364359,5.006473687924344
0.16237767391887217,137939.7406218758,38617.2233995753,309.67,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.6056941249407828,3.5619213689220937
0.19474830399087562,131531.00599754872,33116.37878439386,229.87,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.4760037921369076,2.6647589767257385
0.23357214690901218,131825.2493238253,29852.698283645503,174.36,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.4095632079988718,2.0548793864675594
0.28013567611988677,139323.73170891858,28425.66996426839,135.14,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.2997686672024429,1.5887877342950707
0.3359818286283781,155984.38323063316,28718.357235968066,109.19,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.22483908291906118,2.7920049998508096
0.40296113202003997,186011.48666846208,30922.526904702558,124.95,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.2863265420310199,4.160428663811779
0.4832930238571752,237510.09687951914,35648.6067260326,136.26,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.2639658749103546,3.00156928652633
0.5796393953384967,325829.8542196439,44181.75362181507,129.56,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.2651006248779595,3.212076957957014
0.6951927961775606,480293.91171838867,59014.647362253985,106.49,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.23688654229044914,2.7714086780202702
0.8337822234717891,757796.2775563131,84927.66444548799,61.85,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.11969666695222259,1.0031641858830407
1.0,1270431.472361276,131173.4806625847,47.59,$\varepsilon=0.1\quad n=20\quad d=0.2$,0.08065295917913318,0.6634916820286538


==> Data/Hybrid_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,12760.306170469756,3231.4029826032806,9.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.8878912078216672,0.0
0.04892367906066536,15709.079696193048,4462.676075085031,9.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.33620062517002225,0.0
0.08787346221441125,18775.787325374342,5591.043688963366,9.99,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.3327264590188861,0.009999999999999998
0.1267427122940431,22181.819065052292,6813.270709496199,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.22006683284416795,0.0
0.16556291390728478,26059.70344281974,8204.586130496991,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.21781741734594107,0.0
0.20449897750511248,30559.522906775255,9811.603900005855,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.18688237480819225,0.0
0.24330900243309003,35807.61682506013,11549.04141712203,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.20225045923143625,0.0
0.2824858757062147,42073.154670552896,13730.40709793335,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.21330650011077523,0.0
0.3215434083601286,49538.9218297143,16296.171484164139,10.01,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.1898199999704957,0.009999999999999998
0.3597122302158273,58327.25318353981,19373.97509915847,10.67,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.2110767080448568,0.04725815626252608
0.398406374501992,69166.9213878703,23171.64252360087,11.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.19546795915812254,0.0
0.4366812227074236,82368.84318322982,27629.540336563947,11.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.18610737472772598,0.0
0.47619047619047616,99415.05450188175,33817.662561913836,11.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.18561150040477514,0.0
0.5154639175257731,120999.1929499235,41035.50973465681,11.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.19425666565075517,0.0
0.5524861878453039,147154.18032676727,50872.07717748127,11.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.18600200023502111,0.0
0.591715976331361,183511.9172073613,62231.132124847994,11.06,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.18365637538954616,0.023868325657594204
0.6329113924050633,235652.889014605,82856.67977062275,11.73,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.16106500010937452,0.04461960433384737
0.6711409395973155,303440.13259452174,107121.4831241541,12.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.18316162517294288,0.0
0.7092198581560284,400253.921944217,146016.61260413367,12.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.17440695874392986,0.0
0.746268656716418,540476.3792402692,189829.72123659492,12.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad n=100$,0.17410879163071513,0.0


==> Data/Hybrid_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-32,30004.481993213256,9585.909940217703,11.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.3290734593756497,0.0
4.548777947003787e-31,30004.391022516655,9585.807570916468,11.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.32023137528449297,0.0
2.0691380811147986e-29,30004.29392720462,9585.69737917908,11.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.3029122920706868,0.0
9.412049672680651e-28,30004.1898226826,9585.578069866306,11.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.31658720783889294,0.0
4.2813323987193955e-26,30004.077617688185,9585.447996920051,10.96,$\sigma=0.1\quad n=100\quad d=0.2$,0.31750445906072855,0.019694638556693237
1.9474830399087613e-24,30003.95594443436,9585.305023886212,10.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.2099438328295946,0.0
8.858667904100796e-23,30003.823056489946,9585.146307418063,10.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.21196695789694786,0.0
4.029611320200396e-21,30003.67667468021,9584.96794631453,10.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.20933995814993978,0.0
1.8329807108324374e-19,30003.51374562214,9584.764381470068,10.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.19952774979174137,0.0
8.337822234717918e-18,30003.330045765717,9584.527298944024,10.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.27236554212868214,0.0
3.792690190732269e-16,30003.119494678216,9584.243442511866,10.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.22283133259043097,0.0
1.725210549942039e-14,30002.872876537192,9583.88970379178,10.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.20710875000804663,0.0
7.847599703514623e-13,30002.575227827994,9583.42002940552,9.07,$\sigma=0.1\quad n=100\quad d=0.2$,0.10922804195433855,0.02564323999762428
3.569698846826077e-11,30002.199770031086,9582.719121986716,9.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10064445901662111,0.0
1.6237767391887177e-09,30001.690887958972,9581.301385915609,8.93,$\sigma=0.1\quad n=100\quad d=0.2$,0.1168487910181284,0.02564323999762428
7.386199822079359e-08,30000.900545332042,9579.580771070574,8.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10338479187339544,0.0
3.359818286283788e-06,29999.360356571367,9579.580771070574,8.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.09306470863521099,0.0
0.0001528306732658775,29998.075359059578,9579.580771070574,7.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.10952700022608042,0.0
0.006951927961775648,29997.99017011907,9579.580771070574,7.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.09862204128876328,0.0
0.31622776601683794,29997.988197346484,9579.580771070574,6.0,$\sigma=0.1\quad n=100\quad d=0.2$,0.1071446668356657,0.0


==> Data/Hybrid_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,26522.4671783744,8323.50105099791,9.98,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.03301254194229841,0.014070529413628968
25.0,27169.29284381227,8402.867461413676,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.037313458044081926,0.0
30.0,27648.700988408596,8683.598804429972,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.04241349967196584,0.0
35.0,28023.030861118714,8909.719762302126,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.05154729215428233,0.0
40.0,28326.41104690732,8900.348854137606,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.06676008272916079,0.0
45.0,28579.25185860968,9095.847277828769,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.09010929195210338,0.0
50.0,28794.589032199197,9223.5599405634,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.11799891712144017,0.0
55.0,28981.18293503082,9135.5447906293,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.1148599162697792,0.0
60.0,29145.16460989835,9251.216228997326,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.12158162472769618,0.0
65.0,29290.969495098856,9282.531218895634,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.12292029103264213,0.0
70.0,29421.896060079187,9299.266355173339,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.11622633412480354,0.0
75.0,29540.45508362881,9376.047745438667,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.09184512495994568,0.0
80.0,29648.596279267498,9481.212071757636,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.12622412526980042,0.0
85.0,29747.860063260036,9449.70719697937,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.15217949962243438,0.0
90.0,29839.482006144317,9500.473434954034,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.15710304211825132,0.0
95.0,29924.466453689623,9595.309161346317,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.17828770820051432,0.0
100.0,30003.639517957796,9584.92201930294,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.19889141712337732,0.0
105.0,30077.687936270708,9598.444399545246,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.21791995782405138,0.0
110.0,30147.18804500778,9632.498743032107,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.2331056660041213,0.0
115.0,30212.627708390304,9743.36235606323,10.0,$\sigma=0.1\quad \varepsilon=10^{-20}\quad d=0.2$,0.263948124833405,0.0


==> Data/Hybrid_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,4617144.009983344,1518279.4219110988,9.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.09892208315432072,0.0
0.01438449888287663,2107932.220965435,689608.0514186871,9.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.10636062500998378,0.0
0.0206913808111479,959063.4362759106,312006.8661830481,9.14,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.11726308288052678,0.0348735088019777
0.029763514416313176,434665.2481516712,140572.41085161583,10.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.21689229179173708,0.0
0.04281332398719394,196133.70874637627,63058.40922670323,10.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.2056946251541376,0.0
0.06158482110660264,88058.56346697237,28171.806587452695,10.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.2252429579384625,0.0
0.08858667904100823,39311.44953486629,12551.063169632002,10.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.2064070412889123,0.0
0.12742749857031335,17441.259531082967,5595.884535406669,10.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.20561191672459245,0.0
0.18329807108324356,7696.7107726650365,2516.8088095209387,11.0,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.29661924997344613,0.0
0.26366508987303583,3401.818081215149,1160.39973924908,11.84,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.27378704119473696,0.036845294917747066
0.37926901907322497,1550.3877375446234,563.9615341451241,12.05,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.31013229163363576,0.021904291355759033
0.5455594781168517,791.9187284975709,300.0944016422287,13.13,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.3294009589590132,0.033799766898963114
0.7847599703514611,510.5370010303751,180.674642470631,15.05,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.3901198748499155,0.04578165130223675
1.1288378916846884,410.3972059563184,123.70990908176422,15.96,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.43790666712448,0.0601681146472284
1.623776739188721,363.3523652860598,93.75093918582705,17.18,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.490341458003968,0.07704124567628393
2.3357214690901213,329.09260766303834,75.50311193883614,15.96,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.5279565001837909,0.07374539876076228
3.359818286283781,297.6751468317164,62.34282092198208,13.75,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.5093676662072539,0.06571287406727709
4.832930238571752,266.87193357957244,51.38793619145255,11.26,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.5117081250064075,0.06295741706611194
6.951927961775605,236.19922538345028,41.382417692591616,8.97,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.5266972500830889,0.04595781992350391
10.0,205.55528424031618,31.780537861714052,6.98,$\varepsilon=10^{-20}\quad n=100\quad d=0.2$,0.5115897501818836,0.019999999999999997


==> Data/NAGQuadratic_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,143.94130841559365,84.78163413041128,28.04,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,3.424554083030671,0.019694638556693237
0.059470710674992565,163.9910653465086,100.67780522066921,25.75,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.8629062920808792,0.05
0.10893246187363835,182.62044673347614,113.51792702382465,25.13,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.719720917288214,0.048523658709390974
0.1583531274742676,201.88351962261507,125.94290256600205,25.43,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.5045134997926652,0.06705191716841209
0.20768431983385255,222.50817395061847,139.53157067063677,27.39,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.43675070768222213,0.11272116307979
0.2570694087403599,245.13527986276216,153.98201686472146,31.33,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3954532500356436,0.10055904341291844
0.3067484662576687,270.5047035577269,169.78861793640957,34.08,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3807737920433283,0.08839763240122109
0.35587188612099646,298.8691142243191,186.87104651900248,35.88,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3694230830296874,0.08561128973034414
0.4056795131845842,331.8679218943945,207.2137477585256,37.62,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.35003354120999575,0.08260897302498335
0.45454545454545453,369.56296035417586,231.6374352115556,39.92,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.32183766597881913,0.14190621458334282
0.5037783375314862,414.4798054577202,258.12473968270916,43.48,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3594479579478502,0.16297734861512553
0.554016620498615,469.87144759967805,291.92791195364975,48.17,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.34932966716587543,0.19230394712747859
0.6024096385542169,535.6985737415818,334.53754063572205,52.72,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3544580419547856,0.21037724653247522
0.6514657980456026,620.0799919382226,381.98948326149434,57.53,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3686104998923838,0.22805944644129764
0.7017543859649122,733.875781332641,456.397463608057,64.3,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3912509582005441,0.3585887039295279
0.7518796992481203,890.714477244527,546.9251544478278,73.07,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3817438748665154,0.326058493853697
0.8,1110.8922960343325,688.8919467963602,83.18,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.3404935421422124,0.49774846594794775
0.847457627118644,1454.8548495837276,886.3287005573179,97.44,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.42194933304563165,0.589524718683953
0.8968609865470852,2119.997185897708,1312.0942545627217,120.85,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.46842883294448256,0.8219679514015817
0.9478672985781991,3951.706645349369,2533.5512286516873,164.53,$\sigma=0.1\quad \varepsilon=10^{-3}\quad n=200$,0.5204228330403566,1.3737403780418722


==> Data/NAGQuadratic_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
1e-06,784.0223674769363,487.53661926289504,141.09,$\sigma=0.1\quad n=200\quad d=0.5$,0.5190429580397904,0.3539374481059007
1.947483039908757e-06,748.0038366378219,465.1388491423446,130.85,$\sigma=0.1\quad n=200\quad d=0.5$,0.46562124975025654,0.3885676884210118
3.7926901907322535e-06,711.9853057987075,442.7410790217941,121.46,$\sigma=0.1\quad n=200\quad d=0.5$,0.46492587495595217,0.35884776322518325
7.386199822079359e-06,675.9667749595932,420.3433089012436,111.55,$\sigma=0.1\quad n=200\quad d=0.5$,0.49830091604962945,0.28933047059050176
1.438449888287663e-05,639.9482441204788,397.94553878069314,102.06,$\sigma=0.1\quad n=200\quad d=0.5$,0.41335966577753425,0.24774538901416063
2.80135676119887e-05,603.9297132813643,375.5477686601427,92.83,$\sigma=0.1\quad n=200\quad d=0.5$,0.4345455411821604,0.2586112874176183
5.4555947811685143e-05,567.91118244225,353.1499985395923,82.98,$\sigma=0.1\quad n=200\quad d=0.5$,0.40354062523692846,0.22246552337589093
0.0001062467830894041,531.8926516031356,330.75222841904184,74.08,$\sigma=0.1\quad n=200\quad d=0.5$,0.4016846246086061,0.24065567002493732
0.00020691380811147902,495.8741207640212,308.35445829849135,64.55,$\sigma=0.1\quad n=200\quad d=0.5$,0.44628358306363225,0.1860677621760742
0.0004029611320200404,459.85558992490684,285.9566881779409,56.28,$\sigma=0.1\quad n=200\quad d=0.5$,0.3433133326470852,0.17354299673905518
0.0007847599703514615,423.8370590857924,263.5589180573905,46.56,$\sigma=0.1\quad n=200\quad d=0.5$,0.38357874983921647,0.18603790207939083
0.0015283067326587688,387.8185282466781,241.16114793684,37.53,$\sigma=0.1\quad n=200\quad d=0.5$,0.27436749963089824,0.10959521481849063
0.002976351441631319,351.7999974075637,218.76337781628953,31.97,$\sigma=0.1\quad n=200\quad d=0.5$,0.29880587523803115,0.08698658900466591
0.005796393953384973,315.7814665684493,196.3656076957391,19.41,$\sigma=0.1\quad n=200\quad d=0.5$,0.29323758371174335,0.10739806066379146
0.011288378916846883,279.76293572933497,173.96783757518872,15.82,$\sigma=0.1\quad n=200\quad d=0.5$,0.31182920886203647,0.03861229196653691
0.021983926488622893,243.74440489022055,151.57006745463823,12.28,$\sigma=0.1\quad n=200\quad d=0.5$,0.3129472923465073,0.045126085985421296
0.04281332398719396,207.72587405110616,129.17229733408777,7.94,$\sigma=0.1\quad n=200\quad d=0.5$,0.3120995000936091,0.0238683256575942
0.083378222347179,171.70734321199174,106.77452721353725,3.75,$\sigma=0.1\quad n=200\quad d=0.5$,0.29149183304980397,0.04351941398892446
0.16237767391887242,135.68881237287732,84.37675709298681,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.26487370813265443,0.0
0.31622776601683794,99.67028153376302,61.97898697243639,2.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.29567870777100325,0.0


==> Data/NAGQuadratic_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,375.74768340215616,228.1942370426945,37.56,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.03538987506181002,0.4716872787015661
35.0,374.76480090586404,228.59917954665937,38.89,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.05442854203283787,0.34020047565569866
50.0,397.2987759603692,245.48734158833312,40.81,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.07193304179236293,0.33111229746923254
65.0,392.3011117379738,238.7197500441689,40.69,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.07307304115965962,0.2517394034964079
80.0,403.7157303647527,249.65965740724033,41.78,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.10366158280521631,0.2695225857742246
95.0,399.31610406882737,249.06097231285955,41.83,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.0945125836879015,0.27999098109573006
110.0,406.82597136503205,250.75870352666956,41.81,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.1153690000064671,0.23124389153821423
125.0,403.1050141807863,250.44758288627474,42.09,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.126268083229661,0.24124885512891056
140.0,408.66459646759097,254.3756454668885,42.45,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.2192358747124672,0.20859075005881972
155.0,405.47826620539956,251.89643784082276,42.81,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.1988172922283411,0.20235731973043336
170.0,409.8786711974134,255.49524792067513,43.04,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.2899722079746425,0.18197568935204372
185.0,407.1038293104208,254.49939816300153,42.9,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.27475700015202165,0.1760968512214259
200.0,410.7394115079327,255.41427437719028,42.81,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.36968758422881365,0.18515349897265826
215.0,408.2862423842535,253.9084022273646,42.46,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.45223704213276505,0.15981049383377155
230.0,411.38074544673015,257.533307427338,43.4,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.44583950005471706,0.16817499303650432
245.0,409.1843591086576,255.401514832288,42.96,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.5734522915445268,0.16631478004256287
260.0,411.87649935365965,257.55616642564144,43.37,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.6095217908732593,0.15741279452061027
275.0,409.88920988277556,254.8741785234668,42.98,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.6697015827521682,0.14211959681190978
290.0,412.27073448102726,257.42285959353484,43.27,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.7902717078104615,0.14344604447933612
305.0,410.45672433810245,256.8705252750304,43.29,$\sigma=0.1\quad \varepsilon=10^{-3}\quad d=0.5$,0.896671624854207,0.15782294132375307


==> Data/NAGQuadratic_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,4614.485092768023,3281.865039166838,123.44,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.5001530828885734,0.0856584714863261
0.01438449888287663,3232.9234016520427,2281.876823077116,116.47,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.49323429074138403,1.1568378180945404
0.0206913808111479,2272.471666513326,1586.844634165899,166.46,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.6001196247525513,0.5217337066033405
0.029763514416313176,1604.7725391686524,1103.8822739232642,145.41,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.5272978749126196,1.066107334410963
0.04281332398719394,1140.5929158245906,768.4446705166899,130.28,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.4703104579821229,0.4192537863558746
0.06158482110660264,817.8985855433857,535.7010140905049,103.69,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.43164712516590953,0.3451525793476025
0.08858667904100823,593.5638117645499,374.5408558219088,81.91,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.45740004209801555,0.2659440968065706
0.12742749857031335,437.60789310138017,263.4090203182329,62.1,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3409082922153175,0.16605950010691223
0.18329807108324356,329.1884619254911,187.40464441098226,46.44,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.38307583425194025,0.1297394436257657
0.26366508987303583,253.81605440634414,136.23885717183478,34.66,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.324672166723758,0.10271073434405456
0.37926901907322497,201.4176996684738,102.75177273650179,26.48,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3016483341343701,0.09043106644167023
0.5455594781168517,164.99074092315004,81.79278140354168,21.1,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.2934120837599039,0.08932971498777986
0.7847599703514611,139.66698161674373,69.43142360264132,17.9,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.2849972089752555,0.07453559924999298
1.1288378916846884,122.06208657479563,62.58810425360711,16.2,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.28831583308055997,0.06963106238227915
1.623776739188721,109.82329036417124,58.9968841334048,15.41,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.32581066619604826,0.0668104510060841
2.3357214690901213,101.31496740465992,57.18046672921882,15.19,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.2601514169946313,0.0706320670013903
3.359818286283781,95.40004257565553,56.281590794719584,15.25,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3388360827229917,0.0757121075675696
4.832930238571752,91.28802944459987,55.8419828922102,15.38,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.2898452910594642,0.08260897302498335
6.951927961775605,88.42938753810246,55.628277888322884,15.45,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.2859505405649543,0.08572330399888262
10.0,86.44208027785417,55.5247008457757,15.51,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3503879592753947,0.08586458683722452


==> Data/NAG_d.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,520.7481954925013,332.37565611300147,41.0,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,3.7639241251163185,0.0
0.059470710674992565,586.310044904962,394.0730674996225,44.01,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.9355282499454916,0.010000000000000002
0.10893246187363835,648.3699947420421,443.87831011718197,46.88,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.635327166877687,0.032659863237109045
0.1583531274742676,712.8641257771475,492.03927048301847,49.0,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.5739841251634061,0.02461829819586655
0.20768431983385255,782.0805947290404,544.7181145473802,51.37,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.5244104159064591,0.05056249258655724
0.2570694087403599,858.1183149855448,600.7183773807471,53.82,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.4862164999358356,0.05389852043470679
0.3067484662576687,943.4413952560648,661.9445617862767,56.34,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.4655890832655132,0.06231234454607115
0.35587188612099646,1038.887879779838,728.0925814904639,58.97,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.43240162497386336,0.08814015468948799
0.4056795131845842,1149.9687960844508,806.8690965954069,62.01,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.4517354159615934,0.07176701923937659
0.45454545454545453,1276.8893801799911,901.4432915420334,65.46,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.3983442089520395,0.10770329614269007
0.5037783375314862,1428.152006778142,1004.0158384872735,69.16,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.4339442499913275,0.13236008431242371
0.554016620498615,1614.7127784203155,1134.875700593191,73.53,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.48223325004801154,0.16296185337853045
0.6024096385542169,1836.4400031760333,1299.83599329374,78.49,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.48245812486857176,0.1778065002050024
0.6514657980456026,2120.6817485722745,1483.4732995874845,83.12,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.5567730832844973,0.2070865724397613
0.7017543859649122,2504.0237283117667,1771.4863237917275,89.36,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.5737169999629259,0.27579819880602274
0.7518796992481203,3032.3782144181114,2122.0019346294175,95.66,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.5268967081792653,0.26637104826451263
0.8,3774.1139671213637,2671.616871166132,103.15,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.5263076247647405,0.28546435677663684
0.847457627118644,4932.827399476381,3435.6737969456417,110.29,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6849676249548793,0.3753234295480057
0.8968609865470852,7173.23137128607,5083.604204562866,120.39,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.5974850412458181,0.3905176569683379
0.9478672985781991,13338.494479544801,9811.837571472044,133.05,$\sigma=0.1\quad \varepsilon=10^{-2}\quad n=200$,0.6358974170871079,0.49223772691452633


==> Data/NAG_epsilon.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.0001,2645.9214523463615,1857.0658246896044,312.98,$\sigma=0.1\quad n=200\quad d=0.5$,1.1153348749503493,0.6834227583762973
0.00015283067326587687,2532.5982288816726,1777.5288130170493,283.31,$\sigma=0.1\quad n=200\quad d=0.5$,1.0259598339907825,0.8124902485817316
0.00023357214690901214,2419.275005416983,1697.991801344494,256.7,$\sigma=0.1\quad n=200\quad d=0.5$,0.965109667275101,0.69128777501037
0.00035696988468260626,2305.951781952294,1618.454789671938,233.14,$\sigma=0.1\quad n=200\quad d=0.5$,0.9304203749634326,0.4894895300208166
0.000545559478116852,2192.6285584876046,1538.9177779993825,209.77,$\sigma=0.1\quad n=200\quad d=0.5$,0.8726662499830127,0.5441804142307248
0.0008337822234717892,2079.3053350229147,1459.3807663268267,183.49,$\sigma=0.1\quad n=200\quad d=0.5$,0.795007832814008,0.5439279141187513
0.0012742749857031334,1965.9821115582256,1379.8437546542712,161.1,$\sigma=0.1\quad n=200\quad d=0.5$,0.7866589999757707,0.3585887039295279
0.0019474830399087571,1852.658888093536,1300.3067429817156,140.23,$\sigma=0.1\quad n=200\quad d=0.5$,0.6974400407634676,0.29944561570955874
0.002976351441631319,1739.3356646288466,1220.76973130916,121.91,$\sigma=0.1\quad n=200\quad d=0.5$,0.6606532502919436,0.24744961735939933
0.004548777947003778,1626.0124411641573,1141.2327196366045,103.22,$\sigma=0.1\quad n=200\quad d=0.5$,0.5271875001490116,0.2032960720950922
0.0069519279617756054,1512.6892176994681,1061.695707964049,84.08,$\sigma=0.1\quad n=200\quad d=0.5$,0.47922587487846613,0.16798268309019776
0.01062467830894041,1399.3659942347786,982.1586962914936,66.44,$\sigma=0.1\quad n=200\quad d=0.5$,0.43846337497234344,0.10760946974963674
0.01623776739188721,1286.0427707700892,902.621684618938,51.53,$\sigma=0.1\quad n=200\quad d=0.5$,0.3997926670126617,0.07310570733153769
0.02481628922836824,1172.7195473053998,823.0846729463824,39.34,$\sigma=0.1\quad n=200\quad d=0.5$,0.38980804197490215,0.04760952285695232
0.0379269019073225,1059.3963238407102,743.5476612738266,29.12,$\sigma=0.1\quad n=200\quad d=0.5$,0.3595610000193119,0.03265986323710904
0.05796393953384967,946.073100376021,664.0106496012713,21.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.33060749992728233,0.0
0.08858667904100823,832.7498769113317,584.4736379287157,15.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.2900599166750908,0.0
0.13538761800225432,719.4266534466423,504.93662625616014,10.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.2686614580452442,0.0
0.2069138081114788,606.103429981953,425.39961458360455,7.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.29358016699552536,0.0
0.31622776601683794,492.78020651726337,345.8626029110489,4.0,$\sigma=0.1\quad n=200\quad d=0.5$,0.29238045820966363,0.0


==> Data/NAG_n.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
20.0,1276.1709794050644,888.5024320089046,58.19,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.08301958302035928,0.36727085208042143
35.0,1333.429631864257,933.5950825015041,63.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.11862916685640812,0.29301635766384415
50.0,1360.02771494878,955.3045817649325,65.48,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.11859600013121963,0.26226673137063794
65.0,1375.601582727177,953.270073002931,66.16,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.15210874984040856,0.21116320463068128
80.0,1385.9011857223604,971.3462030606393,66.95,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.17070950008928776,0.20907443940405823
95.0,1393.2495484652966,986.3713571736512,67.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.16065829200670123,0.21695784629901516
110.0,1398.772204730699,975.5316313507979,67.64,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.2096482920460403,0.15076907219756025
125.0,1403.0833108900908,987.5563458237256,68.03,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.2369450000114739,0.15403987415043818
140.0,1406.5475102934668,989.5286762355473,68.4,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.2812331672757864,0.14907119849998596
155.0,1409.3954544298035,990.5270020245996,68.54,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.29326141625642776,0.14662533852983903
170.0,1411.7804203430808,993.8669342675832,68.6,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.32261504186317325,0.12633129445864139
185.0,1413.8083812337977,998.9733044103963,68.84,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.40636262530460954,0.12690567562189842
200.0,1415.5550261583055,993.5211265304299,68.78,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.41749170888215303,0.11510206274643756
215.0,1417.075903943824,995.3833778756147,68.91,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.46102337492629886,0.10258773037864921
230.0,1418.4127339903064,1001.7278525993331,69.02,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.508004792034626,0.11804809839787145
245.0,1419.5974771032454,1000.300574531113,69.2,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.6181491250172257,0.12226812728383037
260.0,1420.6550440401056,1001.8302310781072,69.31,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.6604888332076371,0.10607315943024961
275.0,1421.6051466573927,997.4557592969202,69.14,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.7909045410342515,0.11193432417847946
290.0,1422.4635931140597,1001.2634362721899,69.32,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,0.8746989169158041,0.10906396973771629
305.0,1423.2432130572975,1004.6481096558325,69.42,$\sigma=0.1\quad \varepsilon=10^{-2}\quad d=0.5$,1.0744286254048347,0.09865765724632494


==> Data/NAG_sigma.csv <==
x,theoretical,worst_case,algorithm,title,runtime,algorithm_se
0.01,25722.02898125563,18562.466808365065,1293.23,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,3.343087541870773,1.645431692458078
0.01438449888287663,17906.73585793032,12904.554716319502,1067.06,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,2.9493924588896334,2.340284882943385
0.0206913808111479,12473.60037857854,8971.24195774382,865.18,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,2.5087423752993345,1.6701406219147228
0.029763514416313176,8696.52373267647,6236.870055461185,692.93,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,2.0641348748467863,1.5311746992410629
0.04281332398719394,6070.727257834842,4336.010204316487,551.0,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.6308844578452408,1.3629291095195515
0.06158482110660264,4245.29246429651,3014.626379679441,436.06,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.3300159168429673,1.167905835418267
0.08858667904100823,2976.2633459367908,2096.1252663043697,338.64,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,1.1277766251005232,0.7648225515461317
0.12742749857031335,2094.043444713551,1457.7558094572448,262.39,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.9409772921353579,0.7502046858738425
0.18329807108324356,1480.7305247386762,1014.2043033399532,200.56,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.9051827499642968,0.5625195843953195
0.26366508987303583,1054.3598009695181,706.1924503713781,154.27,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.6280711246654391,0.4004681603757626
0.37926901907322497,757.949945304187,492.5541084643636,117.39,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.49669337505474687,0.2953836744837385
0.5455594781168517,551.8879489296188,344.7304174985137,87.71,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.45674537494778633,0.22531459488161584
0.7847599703514611,408.63513348405195,242.94370156562377,64.34,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.37677991623058915,0.18760586237098137
1.1288378916846884,309.0468081541404,173.52893744250454,46.87,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.40918562514707446,0.15417096636100738
1.623776739188721,239.81372180139863,127.04562048457326,34.53,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.35449420800432563,0.09582707489445916
2.3357214690901213,191.6833789118335,96.8924194334742,26.32,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3070170418359339,0.08025212794938238
3.359818286283781,158.22351125745197,78.26048702384941,21.14,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3118310417048633,0.06966006928309253
4.832930238571752,134.96245230307136,67.43505092471302,17.93,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.3302793330512941,0.0685418105828829
6.951927961775605,118.7915316865244,61.52410419588673,16.26,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.2934648748487234,0.06759953379792621
10.0,107.54962416634177,58.45348670976877,15.58,$\varepsilon=10^{-4}\quad n=200\quad d=0.5$,0.2807069169357419,0.0698916911002194

